Scholar Name Disambiguation with Search-enhanced LLM Across Language

The task of scholar name disambiguation is crucial in various real-world scenarios, including bibliometric-based candidate evaluation for awards, application material anti-fraud measures, and more. Despite significant advancements, current methods face limitations due to the complexity of heterogeneous data, often necessitating extensive human intervention. This paper proposes a novel approach by leveraging search-enhanced language models across multiple languages to improve name disambiguation. By utilizing the powerful query rewriting, intent recognition, and data indexing capabilities of search engines, our method can gather richer information for distinguishing between entities and extracting profiles, resulting in a more comprehensive data dimension. Given the strong cross-language capabilities of large language models(LLMs), optimizing enhanced retrieval methods with this technology offers substantial potential for high-efficiency information retrieval and utilization. Our experiments demonstrate that incorporating local languages significantly enhances disambiguation performance, particularly for scholars from diverse geographic regions. This multi-lingual, search-enhanced methodology offers a promising direction for more efficient and accurate active scholar name disambiguation.

==> mermaid-history-2024-11-25-162426.json <==
[{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes, input raw name & info| EA1\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> |input raw name & translated info| EA1\n    EA6 -->|further extract| NA1{Extracted Profile}\n    NA4 --> |input native name & info| EA1 \n\n    EA4 --> DA1 \n    EA5 --> DA1\n\n    AL -->|input name & award info| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166138},"time":1732522968830,"type":"auto","id":"4864c7c7-1d3a-4912-9fce-31498d22a921","name":"young-agency"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes, input raw name & info| EA1\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> |input raw name & translated info| EA1\n    EA6 -->|further extract| NA1{Extracted Profile}\n    NA4 --> |input native name & info| EA1 \n\n    EA4 --> DA1 \n    EA5 --> DA1\n\n    AL -->|input raw| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166138},"time":1732522908832,"type":"auto","id":"79b88a4a-16c3-4f7a-81b9-eba0d70fbd8d","name":"wrong-balloon"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes, input raw name & info| EA1\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1\n    EA6 -->|further extract| NA1{Extracted Profile}\n    NA4 --> EA1 \n\n    EA4 --> DA1 \n    EA5 --> DA1\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166138},"time":1732522848831,"type":"auto","id":"4bb62089-a251-4f1b-9d08-3cd0d8570967","name":"creamy-activity"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes| EA1\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1\n    EA6 -->|further extract| NA1{Extracted Profile}\n    NA4 --> EA1 \n\n    EA4 --> DA1 \n    EA5 --> DA1\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166138},"time":1732522788832,"type":"auto","id":"e83b66ed-5390-4147-bd8f-3babf3c84051","name":"cold-agency"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes| Search[Web Search & Profile Summarization]\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1{{Profile Found?}}\n    EA6 -->|further extract| NA1{Extracted Profile}\n    NA4 --> EA1 \n\n    EA4 --> DA1 \n    EA5 --> DA1\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166138},"time":1732522668833,"type":"auto","id":"3e505b02-3c2a-41e6-8a60-e1675061371d","name":"tangy-afternoon"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes| Search[Web Search & Profile Summarization]\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1{{Profile Found?}}\n    EA6 -->|further extract| NA1{Extracted Profile}\n    NA4 --> EA1 \n\n    EA4 -->\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166137},"time":1732522608831,"type":"auto","id":"b91c50c8-921d-4afc-86b8-5c7521e28d7f","name":"nutty-night"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes| Search[Web Search & Profile Summarization]\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1{{Profile Found?}}\n    EA6 -->|further extract| NA1{Extracted Profile}\n\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166137},"time":1732522548831,"type":"auto","id":"4e559507-8007-42ea-b027-81c7a50c33fe","name":"stocky-photographer"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes| Search[Web Search & Profile Summarization]\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1{{Profile Found?}}\n    EA6 -->|Yes| NA1{Extracted Profile}\n\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":80.59518934302164,"y":90.94416677220289},"zoom":0.7759734392166137},"time":1732522488831,"type":"auto","id":"7b0a84cb-b819-48d3-b16b-1339e8022a81","name":"dead-caravan"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| CheckNativeName\n    CheckNativeName{{Is Name Consistent with Native Language?}}\n    CheckNativeName -->|Yes| Search[Web Search & Profile Summarization]\n    CheckNativeName -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1{{Profile Found?}}\n    EA6 -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":18.122254010930604,"y":139.89336296275064},"zoom":0.9133284091949463},"time":1732522428831,"type":"auto","id":"c80971b4-cfd0-4cc3-9f38-9fd060b109a7","name":"red-france"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> EA1{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":18.122254010930604,"y":139.89336296275064},"zoom":0.9133284091949463},"time":1732522368831,"type":"auto","id":"1c6de2e5-607c-4052-a0f9-207e33e95d0c","name":"slimy-gold"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> |find multiple profiles| EA5\n        EA3 --> |find none profile| EA6\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":18.122254010930604,"y":139.89336296275064},"zoom":0.9133284091949463},"time":1732522188832,"type":"auto","id":"43366b72-9509-4124-a259-034e2e5faa56","name":"wooden-piano"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA5[Return list of structured profile of the scholar]\n        EA6[Return None]\n        EA1 --> EA2 --> EA3 --> EA4\n        EA3 --> EA5\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":18.122254010930604,"y":139.89336296275064},"zoom":0.9133284091949464},"time":1732522128830,"type":"auto","id":"48d67b8b-0437-4d4b-aefb-0f4338447257","name":"best-petabyte"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":18.122254010930604,"y":139.89336296275064},"zoom":0.9133284091949463},"time":1732521288821,"type":"auto","id":"6bc1d747-530d-4d9d-b8b0-7b02a8ea16e5","name":"rough-hydrogen"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| EA1\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":18.122254010930604,"y":139.89336296275064},"zoom":0.9133284091949463},"time":1732520988839,"type":"auto","id":"0ec3a511-47f9-4aa9-bfbb-6cb090cff217","name":"freezing-bear"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| EA\n\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":142.1223032131661,"y":125.893345061747},"zoom":0.9133284091949463},"time":1732520928839,"type":"auto","id":"8eafb297-6d25-40fd-9a07-e099436d194a","name":"tasty-policeman"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":142.1223032131661,"y":125.893345061747},"zoom":0.9133284091949463},"time":1732520868839,"type":"auto","id":"4e5dd430-6b17-4bbe-811c-2b25620c19e4","name":"crooked-elephant"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":142.1223032131661,"y":125.893345061747},"zoom":0.9133284091949463},"time":1732519728844,"type":"auto","id":"146610e9-9bde-426c-afaf-78927e500fbe","name":"panicky-sundown"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    subgraph A: Profile Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph B: Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph C: Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n\n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":142.1223032131661,"y":125.893345061747},"zoom":0.9133284091949462},"time":1732519668844,"type":"auto","id":"c051c6c7-0f5e-4695-b036-8311b76013d5","name":"bashful-dentist"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    subgraph Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information, e.g., institution]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n\n    subgraph Disambiguation Agent\n        DA1[Input two sets of information with the same name]\n        DA2[Extract structured content from the information]\n        DA3[Compare the structured information]\n        DA4[Determine if they refer to the same person]\n        DA1 --> DA2 --> DA3 --> DA4\n    end\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":142.1223032131661,"y":125.893345061747},"zoom":0.9133284091949462},"time":1732519608843,"type":"auto","id":"20b31dab-19aa-4096-8136-3436205ab56a","name":"bewildered-lock"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    subgraph Extract Agent\n        EA1[Input scholar information]\n        EA2[Use search enhancement to retrieve relevant information]\n        EA3[Analyze and structure the retrieved information]\n        EA4[Return structured profile of the scholar]\n        EA1 --> EA2 --> EA3 --> EA4\n    end\n\n    subgraph Name Translate Agent\n        NA1[Input scholar information]\n        NA2[Partially translate certain information (e.g., institution)]\n        NA3[Use search enhancement to retrieve relevant news snippets]\n        NA4[Return the scholar's native name]\n        NA1 --> NA2 --> NA3 --> NA4\n    end\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":142.1223032131661,"y":125.893345061747},"zoom":0.9133284091949463},"time":1732519548842,"type":"auto","id":"a749b0fd-5eeb-4b44-8c0c-381490b7047f","name":"adorable-pillow"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":142.1223032131661,"y":125.893345061747},"zoom":0.9133283970668428},"time":1732518948835,"type":"auto","id":"4a6267e7-9ded-4f4f-b5e5-37f3e7044fb8","name":"abundant-computer"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":141.29364072551067,"y":125.30669634883171},"zoom":1.0642118453979492},"time":1732501630634,"type":"auto","id":"ab686045-bb4d-4af8-afbc-3edfb2b134a1","name":"freezing-waitress"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":212.29362318391233,"y":154.30669360149892},"zoom":1.0642118453979492},"time":1732499711190,"type":"auto","id":"d0b6cea1-ea2f-4774-a302-3eafb43b854e","name":"hollow-candle"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":212.29362318391233,"y":154.30669360149892},"zoom":1.0642118453979492},"time":1732499650638,"type":"auto","id":"3bec7700-28bf-4f74-a6d9-c9b382acf49d","name":"polite-jordan"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Native Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n\n    AL -->|Extract Profiles| A\n    A  -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":212.29362318391233,"y":154.30669360149892},"zoom":1.0642118453979492},"time":1732499590637,"type":"auto","id":"1374a0bd-ae33-4f4e-bb5d-145dd917c1d4","name":"cool-exabyte"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    AL -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":212.29362318391233,"y":154.30669360149892},"zoom":1.0642118472980222},"time":1732499530631,"type":"auto","id":"551c6704-1800-4804-85f1-eb60fe9ebbd3","name":"petite-toddler"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        AL[Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    PM -->|Extract Profiles| A\n    AL -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":69.0173615959898,"y":173.9467403353089},"zoom":1.5234211683273315},"time":1732499290631,"type":"auto","id":"2b05b94e-5b68-4d84-aa0c-5b5b3111834b","name":"wet-jackal"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        PM[Paper Metadata]\n        PAL[Award Lists]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| A\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":69.0173615959898,"y":173.9467403353089},"zoom":1.5234211683273315},"time":1732499230632,"type":"auto","id":"17d7fb40-fe87-4399-8107-6df7c2685b5a","name":"crooked-yottabyte"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| A\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":105.37365676547377,"y":-93.82410891350708},"zoom":1.0996633768081665},"time":1732498871172,"type":"auto","id":"6cd902e2-5ce9-43fd-ad57-35f06a92e75d","name":"slimy-controller"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| A\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":105.37365676547377,"y":-93.82410891350708},"zoom":1.0996633768081665},"time":1732162112467,"type":"auto","id":"5cbc894a-91cd-4962-8b85-a4be9a3d025d","name":"panicky-horse"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| A\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":95.37368379272212,"y":55.17589220314858},"zoom":1.0996633768081665},"time":1732162051736,"type":"auto","id":"1ec691ad-092f-48fa-9791-b77dc7d2f109","name":"teeny-autumn"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Disambiguation Agent]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| B\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":95.37368379272212,"y":55.17589220314858},"zoom":1.0996633768081665},"time":1732161871719,"type":"auto","id":"950fa15d-1011-43b3-8338-508bb7b0678e","name":"purring-city"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    A[[Agent A: Profile Extract Agent]]\n    B[[Agent B: Name Translate Agent]]\n    C[[Agent C: Profile Comparison and Merging]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| B\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":95.37368379272212,"y":55.17589220314858},"zoom":1.0996633768081665},"time":1732161811719,"type":"auto","id":"93e0d90b-a01a-48ec-a765-f7de4123cdc9","name":"obnoxious-state"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    A[[Agent A: Extract Agent]]\n    B[[Agent B: Honorary Award List Scholar Profile Extraction]]\n    C[[Agent C: Profile Comparison and Merging]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| B\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":95.37368379272212,"y":55.17589220314858},"zoom":1.0996633768081665},"time":1732161751719,"type":"auto","id":"0b732d2b-f469-488b-b465-4fcdf672dd02","name":"some-photographer"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    A[[Agent A: Paper Author Profile Extraction]]\n    B[[Agent B: Honorary Award List Scholar Profile Extraction]]\n    C[[Agent C: Profile Comparison and Merging]]\n\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| B\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":95.37368379272212,"y":55.17589220314858},"zoom":1.0996633768081665},"time":1732161451719,"type":"auto","id":"080fd2fd-d2be-4630-bf7d-a18f1b62fbbe","name":"refined-evening"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    subgraph Agents\n        A[[Agent A: Paper Author Profile Extraction]]\n        B[[Agent B: Honorary Award List Scholar Profile Extraction]]\n        C[[Agent C: Profile Comparison and Merging]]\n    end\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| B\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":95.37368379272212,"y":55.17589220314858},"zoom":1.0996633592128793},"time":1732158421647,"type":"auto","id":"7962fa00-3180-4188-a14c-1790e690ed70","name":"abnormal-intern"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    subgraph Agents\n        A[[Agent A: Paper Author Profile Extraction]]\n        B[[Agent B: Honorary Award List Scholar Profile Extraction]]\n        C[[Agent C: Profile Comparison and Merging]]\n    end\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| B\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":41.3295976496336,"y":16.45734408584439},"zoom":1.2916053852824778},"time":1732008554250,"type":"auto","id":"59fc7ef4-bd10-445e-a8bb-a53881d7f8c6","name":"burly-telephone"},{"state":{"code":"flowchart TD\n    subgraph Input_Data\n        AL[Award Lists]\n        PM[Paper Metadata]\n    end\n\n    subgraph Agents\n        A[[Agent A: Paper Author Profile Extraction]]\n        B[[Agent B: Honorary Award List Scholar Profile Extraction]]\n        C[[Agent C: Profile Comparison and Merging]]\n    end\n    \n    subgraph Output\n        SP[Scholars Pool]\n    end\n\n    AL -->|Extract Profiles| B\n    PM -->|Extract Profiles| A\n    A -->|Determine Name Consistency| D\n    D{{Is Name Consistent with Native Language?}}\n    D -->|Yes| Search[Web Search & Profile Summarization]\n    D -->|No| Translate[Translate Institution and Related Info]\n    Translate --> ResearchArea[Identify Research Area]\n    ResearchArea --> Search\n    Search --> Summarize[Summarize Homepage and Profile]\n    Summarize --> CheckNativeName[Check Native Name in Results]\n    CheckNativeName{{Profile Found?}}\n    CheckNativeName -->|Yes| ExtractedProfile{Extracted Profile}\n    CheckNativeName -->|No| RewriteSearch[Re-write Search Query with Native Name]\n    RewriteSearch --> Search\n    Summarize --> MultipleIdentities[List of Possible Profiles]\n    MultipleIdentities --> ExtractedProfile\n    ExtractedProfile --> C\n    B -->|Compare & Merge| C\n    C -->|Unified Profiles| SP","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":64.06915053117493,"y":-16.03443675214752},"zoom":0.9774312159879502},"time":1732008494251,"type":"auto","id":"ea399fde-46ba-43eb-b1ab-c2638942b838","name":"adorable-argument"},{"state":{"code":"graph TD\n    %% 定义类别样式\n    classDef tech_g fill:#f9f,stroke:#333,stroke-width:2px;\n    classDef prod_g fill:#bbf,stroke:#333,stroke-width:2px;\n    classDef sol_g fill:#bfb,stroke:#333,stroke-width:2px;\n\n    %% 塑料包装与健康风险\n    A1(【塑料包装与健康风险】) --> B1(【食物包装知多少】)\n    B1 --> C1(【塑料包装问题】)\n    C1 --> D1(【塑料编号问题】)\n    C1 --> E1(【塑料的来源与生产】)\n    C1 --> F1(【包装物中的有害物质】)\n    C1 --> G1(【消费者建议】)\n    D1 --> H1(【编号遗漏】)\n    D1 --> I1(【无法标注】)\n    E1 --> J1(【塑料的起源】)\n    E1 --> K1(【塑料的生产过程】)\n    K1 --> W1(【从石油提炼】)\n    K1 --> X1(【聚合反应生成聚合物】)\n    K1 --> Y1(【加入塑料添加剂】)\n    F1 --> L1(【邻苯二甲酸酯PAEs】)\n    F1 --> M1(【双酚ABPA】)\n    F1 --> N1(【含氟类的防水防油剂PFAS】)\n    G1 --> O1(【使用塑料容器或包装的建议】)\n    G1 --> P1(【从源头解决问题】)\n    H1 --> Q1(【易拉罐的塑料内膜】)\n    H1 --> R1(【零食的外包装内包装】)\n    H1 --> S1(【包装上的透明小窗】)\n    I1 --> T1(【保鲜膜上无法直接印刷编号】)\n    J1 --> U1(【天然树脂】)\n    J1 --> V1(【合成树脂】)\n    L1 --> Z1(【定义】)\n    L1 --> AA1(【对人体的危害】)\n    M1 --> AB1(【定义】)\n    M1 --> AC1(【对人体的危害】)\n    N1 --> AD1(【定义】)\n    N1 --> AE1(【对人体的危害】)\n    O1 --> AF1(【避免加热】)\n    O1 --> AG1(【避免使用高风险塑料】)\n    O1 --> AH1(【熟悉塑料的最高耐热温度和禁忌】)\n    P1 --> AI1(【购买未深加工食材】)\n    P1 --> AJ1(【使用替代材料】)\n\n    %% 寂静春日鸟危机\n    A2(【寂静春日鸟危机】) --> B2(【第 10 期】)\n    B2 --> C2(【有毒化学品对鸟类的伤害】)\n    C2 --> D2(【塑料污染】)\n    D2 --> E2(【塑料添加剂】)\n    E2 --> F2(【双酚A】)\n    E2 --> G2(【邻苯二甲酸酯】)\n    D2 --> H2(【塑料垃圾】)\n    H2 --> I2(【误食塑料垃圾】)\n    H2 --> J2(【塑料碎片】)\n    C2 --> K2(【重金属污染】)\n    K2 --> L2(【铅】)\n    L2 --> M2(【铅弹】)\n    L2 --> N2(【含铅涂料】)\n    K2 --> O2(【汞】)\n    O2 --> P2(【甲基汞】)\n    C2 --> Q2(【持久性有机污染物】)\n    Q2 --> R2(【多氯联苯PCBs】)\n    Q2 --> S2(【多溴联苯醚PBDEs】)\n    Q2 --> T2(【滴滴涕DDT】)\n    C2 --> U2(【其他有害化学品】)\n    U2 --> V2(【新烟碱类杀虫剂】)\n    U2 --> W2(【含氟泡沫灭火剂】)\n    B2 --> X2(【保护鸟类和生物多样性】)\n    X2 --> Y2(【生物多样性的意义】)\n    X2 --> Z2(【保护鸟类的措施】)\n    Z2 --> AA2(【减少不必要的消费和塑料制品的使用】)\n    Z2 --> AB2(【不随意丢弃有害的垃圾】)\n    Z2 --> AC2(【支持不使用农药的食物产品】)\n    Z2 --> AD2(【支持野生动物保护的公益项目】)\n\n    %% PFAS泛滥，如何防范\n    A3(【PFAS泛滥，如何防范】) --> B3(【86】)\n    B3 --> C3(【PFAS物质的影响】)\n    C3 --> D3(【PFAS的定义与性质】)\n    D3 --> E3(【由碳和氟原子组成】)\n    D3 --> F3(【不会在环境中降解】)\n    C3 --> G3(【PFAS与健康问题】)\n    G3 --> H3(【肝和心脏损伤】)\n    G3 --> I3(【免疫紊乱】)\n    G3 --> J3(【癌症】)\n    G3 --> K3(【激素紊乱】)\n    C3 --> L3(【PFAS的普遍存在】)\n    L3 --> M3(【户外服装、床上用品等】)\n    L3 --> N3(【不粘锅、抗感染手术服等】)\n    L3 --> O3(【地毯、衣服、家具等】)\n    B3 --> P3(【PFAS的检测与管理】)\n    P3 --> Q3(【PFAS的检测】)\n    Q3 --> R3(【美国环保与健康倡导和研究团体的测试】)\n    Q3 --> S3(【美国环境保护署的记录保存要求】)\n    P3 --> T3(【PFAS的管理】)\n    T3 --> U3(【美国化学品制造商停止生产部分PFAS】)\n    T3 --> V3(【公布不含PFAS的公司名单】)\n    T3 --> W3(【一次性餐具认证标准——绿屏认证】)\n    B3 --> X3(【消费者的应对策略】)\n    X3 --> Y3(【避免使用含有PFAS的产品】)\n    X3 --> Z3(【不买防污、防水产品】)\n    X3 --> AA3(【咨询零售商了解产品成分】)\n    X3 --> AB3(【关注产品标签】)\n    AB3 --> AC3(【了解PFAS物质的名称】)\n    AB3 --> AD3(【警惕公司的误导信息】)\n\n    %% 分类样式应用\n    class A1,B1,C1,D1,E1,F1,G1,H1,I1,J1,K1,L1,M1,N1,O1,P1,Q1,R1,S1,T1,U1,V1,W1,X1,Y1,Z1,AA1,AB1,AC1,AD1,AE1,AF1,AG1,AH1,AI1,AJ1 tech_g\n    class A2,B2,C2,D2,E2,F2,G2,H2,I2,J2,K2,L2,M2,N2,O2,P2,Q2,R2,S2,T2,U2,V2,W2,X2,Y2,Z2,AA2,AB2,AC2,AD2 sol_g\n    class A3,B3,C3,D3,E3,F3,G3,H3,I3,J3,K3,L3,M3,N3,O3,P3,Q3,R3,S3,T3,U3,V3,W3,X3,Y3,Z3,AA3,AB3,AC3,AD3 prod_g\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-356.80372016467993,"y":234.4870229573445},"zoom":1.5352644623625615},"time":1731572544298,"type":"auto","id":"cbeb799b-19e2-4ae8-a71a-4f62f89832f5","name":"bent-minister"},{"state":{"code":"graph TD\n    %% 定义类别样式\n    classDef tech_g fill:#f9f,stroke:#333,stroke-width:2px;\n    classDef prod_g fill:#bbf,stroke:#333,stroke-width:2px;\n    classDef sol_g fill:#bfb,stroke:#333,stroke-width:2px;\n\n    %% 塑料包装与健康风险\n    A1(【塑料包装与健康风险】) --> B1(【食物包装知多少】)\n    B1 --> C1(【塑料包装问题】)\n    C1 --> D1(【塑料编号问题】)\n    C1 --> E1(【塑料的来源与生产】)\n    C1 --> F1(【包装物中的有害物质】)\n    C1 --> G1(【消费者建议】)\n    D1 --> H1(【编号遗漏】)\n    D1 --> I1(【无法标注】)\n    E1 --> J1(【塑料的起源】)\n    E1 --> K1(【塑料的生产过程】)\n    K1 --> W1(【从石油提炼】)\n    K1 --> X1(【聚合反应生成聚合物】)\n    K1 --> Y1(【加入塑料添加剂】)\n    F1 --> L1(【邻苯二甲酸酯PAEs】)\n    F1 --> M1(【双酚ABPA】)\n    F1 --> N1(【含氟类的防水防油剂PFAS】)\n    G1 --> O1(【使用塑料容器或包装的建议】)\n    G1 --> P1(【从源头解决问题】)\n    H1 --> Q1(【易拉罐的塑料内膜】)\n    H1 --> R1(【零食的外包装内包装】)\n    H1 --> S1(【包装上的透明小窗】)\n    I1 --> T1(【保鲜膜上无法直接印刷编号】)\n    J1 --> U1(【天然树脂】)\n    J1 --> V1(【合成树脂】)\n    L1 --> Z1(【定义】)\n    L1 --> AA1(【对人体的危害】)\n    M1 --> AB1(【定义】)\n    M1 --> AC1(【对人体的危害】)\n    N1 --> AD1(【定义】)\n    N1 --> AE1(【对人体的危害】)\n    O1 --> AF1(【避免加热】)\n    O1 --> AG1(【避免使用高风险塑料】)\n    O1 --> AH1(【熟悉塑料的最高耐热温度和禁忌】)\n    P1 --> AI1(【购买未深加工食材】)\n    P1 --> AJ1(【使用替代材料】)\n\n    %% 寂静春日鸟危机\n    A2(【寂静春日鸟危机】) --> B2(【第 10 期】)\n    B2 --> C2(【有毒化学品对鸟类的伤害】)\n    C2 --> D2(【塑料污染】)\n    D2 --> E2(【塑料添加剂】)\n    E2 --> F2(【双酚A】)\n    E2 --> G2(【邻苯二甲酸酯】)\n    D2 --> H2(【塑料垃圾】)\n    H2 --> I2(【误食塑料垃圾】)\n    H2 --> J2(【塑料碎片】)\n    C2 --> K2(【重金属污染】)\n    K2 --> L2(【铅】)\n    L2 --> M2(【铅弹】)\n    L2 --> N2(【含铅涂料】)\n    K2 --> O2(【汞】)\n    O2 --> P2(【甲基汞】)\n    C2 --> Q2(【持久性有机污染物】)\n    Q2 --> R2(【多氯联苯PCBs】)\n    Q2 --> S2(【多溴联苯醚PBDEs】)\n    Q2 --> T2(【滴滴涕DDT】)\n    C2 --> U2(【其他有害化学品】)\n    U2 --> V2(【新烟碱类杀虫剂】)\n    U2 --> W2(【含氟泡沫灭火剂】)\n    B2 --> X2(【保护鸟类和生物多样性】)\n    X2 --> Y2(【生物多样性的意义】)\n    X2 --> Z2(【保护鸟类的措施】)\n    Z2 --> AA2(【减少不必要的消费和塑料制品的使用】)\n    Z2 --> AB2(【不随意丢弃有害的垃圾】)\n    Z2 --> AC2(【支持不使用农药的食物产品】)\n    Z2 --> AD2(【支持野生动物保护的公益项目】)\n\n    %% PFAS泛滥，如何防范\n    A3(【PFAS泛滥，如何防范】) --> B3(【86】)\n    B3 --> C3(【PFAS物质的影响】)\n    C3 --> D3(【PFAS的定义与性质】)\n    D3 --> E3(【由碳和氟原子组成】)\n    D3 --> F3(【不会在环境中降解】)\n    C3 --> G3(【PFAS与健康问题】)\n    G3 --> H3(【肝和心脏损伤】)\n    G3 --> I3(【免疫紊乱】)\n    G3 --> J3(【癌症】)\n    G3 --> K3(【激素紊乱】)\n    C3 --> L3(【PFAS的普遍存在】)\n    L3 --> M3(【户外服装、床上用品等】)\n    L3 --> N3(【不粘锅、抗感染手术服等】)\n    L3 --> O3(【地毯、衣服、家具等】)\n    B3 --> P3(【PFAS的检测与管理】)\n    P3 --> Q3(【PFAS的检测】)\n    Q3 --> R3(【美国环保与健康倡导和研究团体的测试】)\n    Q3 --> S3(【美国环境保护署的记录保存要求】)\n    P3 --> T3(【PFAS的管理】)\n    T3 --> U3(【美国化学品制造商停止生产部分PFAS】)\n    T3 --> V3(【公布不含PFAS的公司名单】)\n    T3 --> W3(【一次性餐具认证标准——绿屏认证】)\n    B3 --> X3(【消费者的应对策略】)\n    X3 --> Y3(【避免使用含有PFAS的产品】)\n    X3 --> Z3(【不买防污、防水产品】)\n    X3 --> AA3(【咨询零售商了解产品成分】)\n    X3 --> AB3(【关注产品标签】)\n    AB3 --> AC3(【了解PFAS物质的名称】)\n    AB3 --> AD3(【警惕公司的误导信息】)\n\n    %% 分类样式应用\n    class A1,B1,C1,D1,E1,F1,G1,H1,I1,J1,K1,L1,M1,N1,O1,P1,Q1,R1,S1,T1,U1,V1,W1,X1,Y1,Z1,AA1,AB1,AC1,AD1,AE1,AF1,AG1,AH1,AI1,AJ1 tech_g\n    class A2,B2,C2,D2,E2,F2,G2,H2,I2,J2,K2,L2,M2,N2,O2,P2,Q2,R2,S2,T2,U2,V2,W2,X2,Y2,Z2,AA2,AB2,AC2,AD2 sol_g\n    class A3,B3,C3,D3,E3,F3,G3,H3,I3,J3,K3,L3,M3,N3,O3,P3,Q3,R3,S3,T3,U3,V3,W3,X3,Y3,Z3,AA3,AB3,AC3,AD3 prod_g\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-132.5136918250024,"y":218.17604338084598},"zoom":1.666377782965989},"time":1731572483822,"type":"auto","id":"94a8c663-4875-4c9d-a520-2fb1497603ba","name":"greasy-france"},{"state":{"code":"graph TD\n    %% 定义类别样式\n    classDef tech_g fill:#f9f,stroke:#333,stroke-width:2px;\n    classDef prod_g fill:#bbf,stroke:#333,stroke-width:2px;\n    classDef sol_g fill:#bfb,stroke:#333,stroke-width:2px;\n\n    %% 塑料包装与健康风险\n    A1(【塑料包装与健康风险】) --> B1(【食物包装知多少】)\n    B1 --> C1(【塑料包装问题】)\n    C1 --> D1(【塑料编号问题】)\n    C1 --> E1(【塑料的来源与生产】)\n    C1 --> F1(【包装物中的有害物质】)\n    C1 --> G1(【消费者建议】)\n    D1 --> H1(【编号遗漏】)\n    D1 --> I1(【无法标注】)\n    E1 --> J1(【塑料的起源】)\n    E1 --> K1(【塑料的生产过程】)\n    K1 --> W1(【从石油提炼】)\n    K1 --> X1(【聚合反应生成聚合物】)\n    K1 --> Y1(【加入塑料添加剂】)\n    F1 --> L1(【邻苯二甲酸酯PAEs】)\n    F1 --> M1(【双酚ABPA】)\n    F1 --> N1(【含氟类的防水防油剂PFAS】)\n    G1 --> O1(【使用塑料容器或包装的建议】)\n    G1 --> P1(【从源头解决问题】)\n    H1 --> Q1(【易拉罐的塑料内膜】)\n    H1 --> R1(【零食的外包装内包装】)\n    H1 --> S1(【包装上的透明小窗】)\n    I1 --> T1(【保鲜膜上无法直接印刷编号】)\n    J1 --> U1(【天然树脂】)\n    J1 --> V1(【合成树脂】)\n    L1 --> Z1(【定义】)\n    L1 --> AA1(【对人体的危害】)\n    M1 --> AB1(【定义】)\n    M1 --> AC1(【对人体的危害】)\n    N1 --> AD1(【定义】)\n    N1 --> AE1(【对人体的危害】)\n    O1 --> AF1(【避免加热】)\n    O1 --> AG1(【避免使用高风险塑料】)\n    O1 --> AH1(【熟悉塑料的最高耐热温度和禁忌】)\n    P1 --> AI1(【购买未深加工食材】)\n    P1 --> AJ1(【使用替代材料】)\n\n    %% 寂静春日鸟危机\n    A2(【寂静春日鸟危机】) --> B2(【第 10 期】)\n    B2 --> C2(【有毒化学品对鸟类的伤害】)\n    C2 --> D2(【塑料污染】)\n    D2 --> E2(【塑料添加剂】)\n    E2 --> F2(【双酚A】)\n    E2 --> G2(【邻苯二甲酸酯】)\n    D2 --> H2(【塑料垃圾】)\n    H2 --> I2(【误食塑料垃圾】)\n    H2 --> J2(【塑料碎片】)\n    C2 --> K2(【重金属污染】)\n    K2 --> L2(【铅】)\n    L2 --> M2(【铅弹】)\n    L2 --> N2(【含铅涂料】)\n    K2 --> O2(【汞】)\n    O2 --> P2(【甲基汞】)\n    C2 --> Q2(【持久性有机污染物】)\n    Q2 --> R2(【多氯联苯PCBs】)\n    Q2 --> S2(【多溴联苯醚PBDEs】)\n    Q2 --> T2(【滴滴涕DDT】)\n    C2 --> U2(【其他有害化学品】)\n    U2 --> V2(【新烟碱类杀虫剂】)\n    U2 --> W2(【含氟泡沫灭火剂】)\n    B2 --> X2(【保护鸟类和生物多样性】)\n    X2 --> Y2(【生物多样性的意义】)\n    X2 --> Z2(【保护鸟类的措施】)\n    Z2 --> AA2(【减少不必要的消费和塑料制品的使用】)\n    Z2 --> AB2(【不随意丢弃有害的垃圾】)\n    Z2 --> AC2(【支持不使用农药的食物产品】)\n    Z2 --> AD2(【支持野生动物保护的公益项目】)\n\n    %% PFAS泛滥，如何防范\n    A3(【PFAS泛滥，如何防范】) --> B3(【86】)\n    B3 --> C3(【PFAS物质的影响】)\n    C3 --> D3(【PFAS的定义与性质】)\n    D3 --> E3(【由碳和氟原子组成】)\n    D3 --> F3(【不会在环境中降解】)\n    C3 --> G3(【PFAS与健康问题】)\n    G3 --> H3(【肝和心脏损伤】)\n    G3 --> I3(【免疫紊乱】)\n    G3 --> J3(【癌症】)\n    G3 --> K3(【激素紊乱】)\n    C3 --> L3(【PFAS的普遍存在】)\n    L3 --> M3(【户外服装、床上用品等】)\n    L3 --> N3(【不粘锅、抗感染手术服等】)\n    L3 --> O3(【地毯、衣服、家具等】)\n    B3 --> P3(【PFAS的检测与管理】)\n    P3 --> Q3(【PFAS的检测】)\n    Q3 --> R3(【美国环保与健康倡导和研究团体的测试】)\n    Q3 --> S3(【美国环境保护署的记录保存要求】)\n    P3 --> T3(【PFAS的管理】)\n    T3 --> U3(【美国化学品制造商停止生产部分PFAS】)\n    T3 --> V3(【公布不含PFAS的公司名单】)\n    T3 --> W3(【一次性餐具认证标准——绿屏认证】)\n    B3 --> X3(【消费者的应对策略】)\n    X3 --> Y3(【避免使用含有PFAS的产品】)\n    X3 --> Z3(【不买防污、防水产品】)\n    X3 --> AA3(【咨询零售商了解产品成分】)\n    X3 --> AB3(【关注产品标签】)\n    AB3 --> AC3(【了解PFAS物质的名称】)\n    AB3 --> AD3(【警惕公司的误导信息】)\n\n    %% 分类样式应用\n    class A1,B1,C1,D1,E1,F1,G1,H1,I1,J1,K1,L1,M1,N1,O1,P1,Q1,R1,S1,T1,U1,V1,W1,X1,Y1,Z1,AA1,AB1,AC1,AD1,AE1,AF1,AG1,AH1,AI1,AJ1 tech_g\n    class A2,B2,C2,D2,E2,F2,G2,H2,I2,J2,K2,L2,M2,N2,O2,P2,Q2,R2,S2,T2,U2,V2,W2,X2,Y2,Z2,AA2,AB2,AC2,AD2 sol_g\n    class A3,B3,C3,D3,E3,F3,G3,H3,I3,J3,K3,L3,M3,N3,O3,P3,Q3,R3,S3,T3,U3,V3,W3,X3,Y3,Z3,AA3,AB3,AC3,AD3 prod_g\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-210.74782864922534,"y":181.48270212509806},"zoom":3.736836412859112},"time":1731567144275,"type":"auto","id":"fd6a9f72-5812-4030-9527-7e9e48740df6","name":"gorgeous-advertisement"},{"state":{"code":"graph TD\n    %% 定义类别样式\n    classDef tech_g fill:#f9f,stroke:#333,stroke-width:2px;\n    classDef prod_g fill:#bbf,stroke:#333,stroke-width:2px;\n    classDef 方案 fill:#bfb,stroke:#333,stroke-width:2px;\n\n    %% 塑料包装与健康风险\n    A1(【塑料包装与健康风险】) --> B1(【食物包装知多少】)\n    B1 --> C1(【塑料包装问题】)\n    C1 --> D1(【塑料编号问题】)\n    C1 --> E1(【塑料的来源与生产】)\n    C1 --> F1(【包装物中的有害物质】)\n    C1 --> G1(【消费者建议】)\n    D1 --> H1(【编号遗漏】)\n    D1 --> I1(【无法标注】)\n    E1 --> J1(【塑料的起源】)\n    E1 --> K1(【塑料的生产过程】)\n    K1 --> W1(【从石油提炼】)\n    K1 --> X1(【聚合反应生成聚合物】)\n    K1 --> Y1(【加入塑料添加剂】)\n    F1 --> L1(【邻苯二甲酸酯PAEs】)\n    F1 --> M1(【双酚ABPA】)\n    F1 --> N1(【含氟类的防水防油剂PFAS】)\n    G1 --> O1(【使用塑料容器或包装的建议】)\n    G1 --> P1(【从源头解决问题】)\n    H1 --> Q1(【易拉罐的塑料内膜】)\n    H1 --> R1(【零食的外包装内包装】)\n    H1 --> S1(【包装上的透明小窗】)\n    I1 --> T1(【保鲜膜上无法直接印刷编号】)\n    J1 --> U1(【天然树脂】)\n    J1 --> V1(【合成树脂】)\n    L1 --> Z1(【定义】)\n    L1 --> AA1(【对人体的危害】)\n    M1 --> AB1(【定义】)\n    M1 --> AC1(【对人体的危害】)\n    N1 --> AD1(【定义】)\n    N1 --> AE1(【对人体的危害】)\n    O1 --> AF1(【避免加热】)\n    O1 --> AG1(【避免使用高风险塑料】)\n    O1 --> AH1(【熟悉塑料的最高耐热温度和禁忌】)\n    P1 --> AI1(【购买未深加工食材】)\n    P1 --> AJ1(【使用替代材料】)\n\n    %% 寂静春日鸟危机\n    A2(【寂静春日鸟危机】) --> B2(【第 10 期】)\n    B2 --> C2(【有毒化学品对鸟类的伤害】)\n    C2 --> D2(【塑料污染】)\n    D2 --> E2(【塑料添加剂】)\n    E2 --> F2(【双酚A】)\n    E2 --> G2(【邻苯二甲酸酯】)\n    D2 --> H2(【塑料垃圾】)\n    H2 --> I2(【误食塑料垃圾】)\n    H2 --> J2(【塑料碎片】)\n    C2 --> K2(【重金属污染】)\n    K2 --> L2(【铅】)\n    L2 --> M2(【铅弹】)\n    L2 --> N2(【含铅涂料】)\n    K2 --> O2(【汞】)\n    O2 --> P2(【甲基汞】)\n    C2 --> Q2(【持久性有机污染物】)\n    Q2 --> R2(【多氯联苯PCBs】)\n    Q2 --> S2(【多溴联苯醚PBDEs】)\n    Q2 --> T2(【滴滴涕DDT】)\n    C2 --> U2(【其他有害化学品】)\n    U2 --> V2(【新烟碱类杀虫剂】)\n    U2 --> W2(【含氟泡沫灭火剂】)\n    B2 --> X2(【保护鸟类和生物多样性】)\n    X2 --> Y2(【生物多样性的意义】)\n    X2 --> Z2(【保护鸟类的措施】)\n    Z2 --> AA2(【减少不必要的消费和塑料制品的使用】)\n    Z2 --> AB2(【不随意丢弃有害的垃圾】)\n    Z2 --> AC2(【支持不使用农药的食物产品】)\n    Z2 --> AD2(【支持野生动物保护的公益项目】)\n\n    %% PFAS泛滥，如何防范\n    A3(【PFAS泛滥，如何防范】) --> B3(【86】)\n    B3 --> C3(【PFAS物质的影响】)\n    C3 --> D3(【PFAS的定义与性质】)\n    D3 --> E3(【由碳和氟原子组成】)\n    D3 --> F3(【不会在环境中降解】)\n    C3 --> G3(【PFAS与健康问题】)\n    G3 --> H3(【肝和心脏损伤】)\n    G3 --> I3(【免疫紊乱】)\n    G3 --> J3(【癌症】)\n    G3 --> K3(【激素紊乱】)\n    C3 --> L3(【PFAS的普遍存在】)\n    L3 --> M3(【户外服装、床上用品等】)\n    L3 --> N3(【不粘锅、抗感染手术服等】)\n    L3 --> O3(【地毯、衣服、家具等】)\n    B3 --> P3(【PFAS的检测与管理】)\n    P3 --> Q3(【PFAS的检测】)\n    Q3 --> R3(【美国环保与健康倡导和研究团体的测试】)\n    Q3 --> S3(【美国环境保护署的记录保存要求】)\n    P3 --> T3(【PFAS的管理】)\n    T3 --> U3(【美国化学品制造商停止生产部分PFAS】)\n    T3 --> V3(【公布不含PFAS的公司名单】)\n    T3 --> W3(【一次性餐具认证标准——绿屏认证】)\n    B3 --> X3(【消费者的应对策略】)\n    X3 --> Y3(【避免使用含有PFAS的产品】)\n    X3 --> Z3(【不买防污、防水产品】)\n    X3 --> AA3(【咨询零售商了解产品成分】)\n    X3 --> AB3(【关注产品标签】)\n    AB3 --> AC3(【了解PFAS物质的名称】)\n    AB3 --> AD3(【警惕公司的误导信息】)\n\n    %% 分类样式应用\n    class A1,B1,C1,D1,E1,F1,G1,H1,I1,J1,K1,L1,M1,N1,O1,P1,Q1,R1,S1,T1,U1,V1,W1,X1,Y1,Z1,AA1,AB1,AC1,AD1,AE1,AF1,AG1,AH1,AI1,AJ1 %%技术图谱\n    class A2,B2,C2,D2,E2,F2,G2,H2,I2,J2,K2,L2,M2,N2,O2,P2,Q2,R2,S2,T2,U2,V2,W2,X2,Y2,Z2,AA2,AB2,AC2,AD2 %%方案图谱\n    class A3,B3,C3,D3,E3,F3,G3,H3,I3,J3,K3,L3,M3,N3,O3,P3,Q3,R3,S3,T3,U3,V3,W3,X3,Y3,Z3,AA3,AB3,AC3,AD3  %%产品图谱\n","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-104.18604019562135,"y":128.57500499358324},"zoom":1.663937131952655},"time":1731567083801,"type":"auto","id":"c7cae2ea-a488-4e0c-ab60-c9a9cf09fe86","name":"shallow-mother"},{"state":{"code":"graph TD\n    %% 定义类别样式\n    classDef 技术图谱 fill:#f9f,stroke:#333,stroke-width:2px;\n    classDef 产品图谱 fill:#bbf,stroke:#333,stroke-width:2px;\n    classDef 方案图谱 fill:#bfb,stroke:#333,stroke-width:2px;\n\n    %% 塑料包装与健康风险\n    A1(【塑料包装与健康风险】) --> B1(【食物包装知多少】)\n    B1 --> C1(【塑料包装问题】)\n    C1 --> D1(【塑料编号问题】)\n    C1 --> E1(【塑料的来源与生产】)\n    C1 --> F1(【包装物中的有害物质】)\n    C1 --> G1(【消费者建议】)\n    D1 --> H1(【编号遗漏】)\n    D1 --> I1(【无法标注】)\n    E1 --> J1(【塑料的起源】)\n    E1 --> K1(【塑料的生产过程】)\n    K1 --> W1(【从石油提炼】)\n    K1 --> X1(【聚合反应生成聚合物】)\n    K1 --> Y1(【加入塑料添加剂】)\n    F1 --> L1(【邻苯二甲酸酯PAEs】)\n    F1 --> M1(【双酚ABPA】)\n    F1 --> N1(【含氟类的防水防油剂PFAS】)\n    G1 --> O1(【使用塑料容器或包装的建议】)\n    G1 --> P1(【从源头解决问题】)\n    H1 --> Q1(【易拉罐的塑料内膜】)\n    H1 --> R1(【零食的外包装内包装】)\n    H1 --> S1(【包装上的透明小窗】)\n    I1 --> T1(【保鲜膜上无法直接印刷编号】)\n    J1 --> U1(【天然树脂】)\n    J1 --> V1(【合成树脂】)\n    L1 --> Z1(【定义】)\n    L1 --> AA1(【对人体的危害】)\n    M1 --> AB1(【定义】)\n    M1 --> AC1(【对人体的危害】)\n    N1 --> AD1(【定义】)\n    N1 --> AE1(【对人体的危害】)\n    O1 --> AF1(【避免加热】)\n    O1 --> AG1(【避免使用高风险塑料】)\n    O1 --> AH1(【熟悉塑料的最高耐热温度和禁忌】)\n    P1 --> AI1(【购买未深加工食材】)\n    P1 --> AJ1(【使用替代材料】)\n\n    %% 寂静春日鸟危机\n    A2(【寂静春日鸟危机】) --> B2(【第 10 期】)\n    B2 --> C2(【有毒化学品对鸟类的伤害】)\n    C2 --> D2(【塑料污染】)\n    D2 --> E2(【塑料添加剂】)\n    E2 --> F2(【双酚A】)\n    E2 --> G2(【邻苯二甲酸酯】)\n    D2 --> H2(【塑料垃圾】)\n    H2 --> I2(【误食塑料垃圾】)\n    H2 --> J2(【塑料碎片】)\n    C2 --> K2(【重金属污染】)\n    K2 --> L2(【铅】)\n    L2 --> M2(【铅弹】)\n    L2 --> N2(【含铅涂料】)\n    K2 --> O2(【汞】)\n    O2 --> P2(【甲基汞】)\n    C2 --> Q2(【持久性有机污染物】)\n    Q2 --> R2(【多氯联苯PCBs)】)\n    Q2 --> S2(【多溴联苯醚(PBDEs)】)\n    Q2 --> T2(【滴滴涕(DDT)】)\n    C2 --> U2(【其他有害化学品】)\n    U2 --> V2(【新烟碱类杀虫剂】)\n    U2 --> W2(【含氟泡沫灭火剂】)\n    B2 --> X2(【保护鸟类和生物多样性】)\n    X2 --> Y2(【生物多样性的意义】)\n    X2 --> Z2(【保护鸟类的措施】)\n    Z2 --> AA2(【减少不必要的消费和塑料制品的使用】)\n    Z2 --> AB2(【不随意丢弃有害的垃圾】)\n    Z2 --> AC2(【支持不使用农药的食物产品】)\n    Z2 --> AD2(【支持野生动物保护的公益项目】)\n\n    %% PFAS泛滥，如何防范\n    A3(【PFAS泛滥，如何防范】) --> B3(【86】)\n    B3 --> C3(【PFAS物质的影响】)\n    C3 --> D3(【PFAS的定义与性质】)\n    D3 --> E3(【由碳和氟原子组成】)\n    D3 --> F3(【不会在环境中降解】)\n    C3 --> G3(【PFAS与健康问题】)\n    G3 --> H3(【肝和心脏损伤】)\n    G3 --> I3(【免疫紊乱】)\n    G3 --> J3(【癌症】)\n    G3 --> K3(【激素紊乱】)\n    C3 --> L3(【PFAS的普遍存在】)\n    L3 --> M3(【户外服装、床上用品等】)\n    L3 --> N3(【不粘锅、抗感染手术服等】)\n    L3 --> O3(【地毯、衣服、家具等】)\n    B3 --> P3(【PFAS的检测与管理】)\n    P3 --> Q3(【PFAS的检测】)\n    Q3 --> R3(【美国环保与健康倡导和研究团体的测试】)\n    Q3 --> S3(【美国环境保护署的记录保存要求】)\n    P3 --> T3(【PFAS的管理】)\n    T3 --> U3(【美国化学品制造商停止生产部分PFAS】)\n    T3 --> V3(【公布不含PFAS的公司名单】)\n    T3 --> W3(【一次性餐具认证标准——绿屏认证】)\n    B3 --> X3(【消费者的应对策略】)\n    X3 --> Y3(【避免使用含有PFAS的产品】)\n    X3 --> Z3(【不买防污、防水产品】)\n    X3 --> AA3(【咨询零售商了解产品成分】)\n    X3 --> AB3(【关注产品标签】)\n    AB3 --> AC3(【了解PFAS物质的名称】)\n    AB3 --> AD3(【警惕公司的误导信息】)\n\n    %% 分类样式应用\n    class A1,B1,C1,D1,E1,F1,G1,H1,I1,J1,K1,L1,M1,N1,O1,P1,Q1,R1,S1,T1,U1,V1,W1,X1,Y1,Z1,AA1,AB1,AC1,AD1,AE1,AF1,AG1,AH1,AI1,AJ1 技术图谱\n    class A2,B2,C2,D2,E2,F2,G2,H2,I2,J2,K2,L2,M2,N2,O2,P2,Q2,R2,S2,T2,U2,V2,W2,X2,Y2,Z2,AA2,AB2,AC2,AD2 方案图谱\n    class A3,B3,C3,D3,E3,F3,G3,H3,I3,J3,K3,L3,M3,N3,O3,P3,Q3,R3,S3,T3,U3,V3,W3,X3,Y3,Z3,AA3,AB3,AC3,AD3  产品图谱","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-104.18604019562135,"y":128.57500499358324},"zoom":1.663937131952655},"time":1731567023814,"type":"auto","id":"8402c985-e74a-4370-a586-35efa4c29af8","name":"acoustic-dentist"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2\n\n    %% 定义颜色样式\n    classDef redGroup fill:#ffcccc,stroke:#ff0000,stroke-width:2px;\n    classDef greenGroup fill:#ccffcc,stroke:#00ff00,stroke-width:2px;\n    classDef blueGroup fill:#ccccff,stroke:#0000ff,stroke-width:2px;\n    classDef purpleGroup fill:#e6ccff,stroke:#800080,stroke-width:2px;\n\n    %% 应用颜色样式到对应节点\n    class A2,A3,A4,A5,A6,A7,A8,A9,A10,A11,A12,A13 redGroup;\n    class B2,B3,B4,B5,B6,B7 greenGroup;\n    class C2,C3,C13,C14,C15,C4,C5,C6,C7,C8,C16,C9,C10,C11,C12,C17,C18,C19,C20 blueGroup;\n    class D2,D3,D4,D5,D6,D7,D8,D9,D10,D11,D12,D13,D14,D15,D16,D17,D18,D19 purpleGroup;","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-171.6984651816021,"y":110.78063384853513},"zoom":1.8356565237045288},"time":1731566784275,"type":"auto","id":"9e1b9281-4a0e-406c-b8ea-6bdace3092e6","name":"shapely-ram"},{"state":{"code":"graph TD\n    A1[塑料包装与健康风险] --> B1[食物包装知多少]\n    B1 --> C1[塑料包装问题]\n    C1 --> D1[塑料编号问题]\n    C1 --> E1[塑料的来源与生产]\n    C1 --> F1[包装物中的有害物质]\n    C1 --> G1[消费者建议]\n    D1 --> H1[编号遗漏]\n    D1 --> I1[无法标注]\n    E1 --> J1[塑料的起源]\n    E1 --> K1[塑料的生产过程]\n    F1 --> L1[邻苯二甲酸酯（PAEs）]\n    F1 --> M1[双酚A（BPA）]\n    F1 --> N1[含氟类的防水防油剂PFAS]\n    G1 --> O1[使用塑料容器或包装的建议]\n    G1 --> P1[从源头解决问题]\n    H1 --> Q1[易拉罐的塑料内膜]\n    H1 --> R1[零食的外包装内包装]\n    H1 --> S1[包装上的透明小窗]\n    I1 --> T1[保鲜膜上无法直接印刷编号]\n    J1 --> U1[天然树脂]\n    J1 --> V1[合成树脂]\n    K1 --> W1[从石油提炼]\n    K1 --> X1[聚合反应生成聚合物]\n    K1 --> Y1[加入塑料添加剂]\n    L1 --> Z1[定义]\n    L1 --> AA1[对人体的危害]\n    M1 --> AB1[定义]\n    M1 --> AC1[对人体的危害]\n    N1 --> AD1[定义]\n    N1 --> AE1[对人体的危害]\n    O1 --> AF1[避免加热]\n    O1 --> AG1[避免使用高风险塑料]\n    O1 --> AH1[熟悉塑料的最高耐热温度和禁忌]\n    P1 --> AI1[购买未深加工食材]\n    P1 --> AJ1[使用替代材料]\n\n    A2[寂静春日鸟危机] --> B2[第 10 期]\n    B2 --> C2[有毒化学品对鸟类的伤害]\n    C2 --> D2[塑料污染]\n    D2 --> E2[塑料添加剂]\n    E2 --> F2[双酚A]\n    E2 --> G2[邻苯二甲酸酯]\n    D2 --> H2[塑料垃圾]\n    H2 --> I2[误食塑料垃圾]\n    H2 --> J2[塑料碎片]\n    C2 --> K2[重金属污染]\n    K2 --> L2[铅]\n    L2 --> M2[铅弹]\n    L2 --> N2[含铅涂料]\n    K2 --> O2[汞]\n    O2 --> P2[甲基汞]\n    C2 --> Q2[持久性有机污染物]\n    Q2 --> R2[多氯联苯（PCBs）]\n    Q2 --> S2[多溴联苯醚（PBDEs）]\n    Q2 --> T2[滴滴涕（DDT）]\n    C2 --> U2[其他有害化学品]\n    U2 --> V2[新烟碱类杀虫剂]\n    U2 --> W2[含氟泡沫灭火剂]\n    B2 --> X2[保护鸟类和生物多样性]\n    X2 --> Y2[生物多样性的意义]\n    X2 --> Z2[保护鸟类的措施]\n    Z2 --> AA2[减少不必要的消费和塑料制品的使用]\n    Z2 --> AB2[不随意丢弃有害的垃圾]\n    Z2 --> AC2[支持不使用农药的食物产品]\n    Z2 --> AD2[支持野生动物保护的公益项目]\n\n    A3[PFAS泛滥，如何防范] --> B3[86]\n    B3 --> C3[PFAS物质的影响]\n    C3 --> D3[PFAS的定义与性质]\n    D3 --> E3[由碳和氟原子组成]\n    D3 --> F3[不会在环境中降解]\n    C3 --> G3[PFAS与健康问题]\n    G3 --> H3[肝和心脏损伤]\n    G3 --> I3[免疫紊乱]\n    G3 --> J3[癌症]\n    G3 --> K3[激素紊乱]\n    C3 --> L3[PFAS的普遍存在]\n    L3 --> M3[户外服装、床上用品等]\n    L3 --> N3[不粘锅、抗感染手术服等]\n    L3 --> O3[地毯、衣服、家具等]\n    B3 --> P3[PFAS的检测与管理]\n    P3 --> Q3[PFAS的检测]\n    Q3 --> R3[美国环保与健康倡导和研究团体的测试]\n    Q3 --> S3[美国环境保护署的记录保存要求]\n    P3 --> T3[PFAS的管理]\n    T3 --> U3[美国化学品制造商停止生产部分PFAS]\n    T3 --> V3[公布不含PFAS的公司名单]\n    T3 --> W3[一次性餐具认证标准——绿屏认证]\n    B3 --> X3[消费者的应对策略]\n    X3 --> Y3[避免使用含有PFAS的产品]\n    X3 --> Z3[不买防污、防水产品]\n    X3 --> AA3[咨询零售商了解产品成分]\n    X3 --> AB3[关注产品标签]\n    AB3 --> AC3[了解PFAS物质的名称]\n    AB3 --> AD3[警惕公司的误导信息]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-171.6984651816021,"y":110.78063384853513},"zoom":1.8356565237045288},"time":1731566664288,"type":"auto","id":"f70c214b-17cc-4a70-a282-39bea3a063c7","name":"muscular-soccer"},{"state":{"code":"graph TD\n    A1[塑料包装与健康风险] --> B1[食物包装知多少]\n    B1 --> C1[塑料包装问题]\n    C1 --> D1[塑料编号问题]\n    C1 --> E1[塑料的来源与生产]\n    C1 --> F1[包装物中的有害物质]\n    C1 --> G1[消费者建议]\n    D1 --> H1[编号遗漏]\n    D1 --> I1[无法标注]\n    E1 --> J1[塑料的起源]\n    E1 --> K1[塑料的生产过程]\n    F1 --> L1[邻苯二甲酸酯（PAEs）]\n    F1 --> M1[双酚A（BPA）]\n    F1 --> N1[含氟类的防水防油剂PFAS]\n    G1 --> O1[使用塑料容器或包装的建议]\n    G1 --> P1[从源头解决问题]\n    H1 --> Q1[易拉罐的塑料内膜]\n    H1 --> R1[零食的外包装内包装]\n    H1 --> S1[包装上的透明小窗]\n    I1 --> T1[保鲜膜上无法直接印刷编号]\n    J1 --> U1[天然树脂]\n    J1 --> V1[合成树脂]\n    K1 --> W1[从石油提炼]\n    K1 --> X1[聚合反应生成聚合物]\n    K1 --> Y1[加入塑料添加剂]\n    L1 --> Z1[定义]\n    L1 --> AA1[对人体的危害]\n    M1 --> AB1[定义]\n    M1 --> AC1[对人体的危害]\n    N1 --> AD1[定义]\n    N1 --> AE1[对人体的危害]\n    O1 --> AF1[避免加热]\n    O1 --> AG1[避免使用高风险塑料]\n    O1 --> AH1[熟悉塑料的最高耐热温度和禁忌]\n    P1 --> AI1[购买未深加工食材]\n    P1 --> AJ1[使用替代材料]\n\n    A2[寂静春日鸟危机] --> B2[第 10 期]\n    B2 --> C2[有毒化学品对鸟类的伤害]\n    C2 --> D2[塑料污染]\n    D2 --> E2[塑料添加剂]\n    E2 --> F2[双酚A]\n    E2 --> G2[邻苯二甲酸酯]\n    D2 --> H2[塑料垃圾]\n    H2 --> I2[误食塑料垃圾]\n    H2 --> J2[塑料碎片]\n    C2 --> K2[重金属污染]\n    K2 --> L2[铅]\n    L2 --> M2[铅弹]\n    L2 --> N2[含铅涂料]\n    K2 --> O2[汞]\n    O2 --> P2[甲基汞]\n    C2 --> Q2[持久性有机污染物]\n    Q2 --> R2[多氯联苯（PCBs）]\n    Q2 --> S2[多溴联苯醚（PBDEs）]\n    Q2 --> T2[滴滴涕(DDT)]\n    C2 --> U2[其他有害化学品]\n    U2 --> V2[新烟碱类杀虫剂]\n    U2 --> W2[含氟泡沫灭火剂]\n    B2 --> X2[保护鸟类和生物多样性]\n    X2 --> Y2[生物多样性的意义]\n    X2 --> Z2[保护鸟类的措施]\n    Z2 --> AA2[减少不必要的消费和塑料制品的使用]\n    Z2 --> AB2[不随意丢弃有害的垃圾]\n    Z2 --> AC2[支持不使用农药的食物产品]\n    Z2 --> AD2[支持野生动物保护的公益项目]\n\n    A3[PFAS泛滥，如何防范] --> B3[86]\n    B3 --> C3[PFAS物质的影响]\n    C3 --> D3[PFAS的定义与性质]\n    D3 --> E3[由碳和氟原子组成]\n    D3 --> F3[不会在环境中降解]\n    C3 --> G3[PFAS与健康问题]\n    G3 --> H3[肝和心脏损伤]\n    G3 --> I3[免疫紊乱]\n    G3 --> J3[癌症]\n    G3 --> K3[激素紊乱]\n    C3 --> L3[PFAS的普遍存在]\n    L3 --> M3[户外服装、床上用品等]\n    L3 --> N3[不粘锅、抗感染手术服等]\n    L3 --> O3[地毯、衣服、家具等]\n    B3 --> P3[PFAS的检测与管理]\n    P3 --> Q3[PFAS的检测]\n    Q3 --> R3[美国环保与健康倡导和研究团体的测试]\n    Q3 --> S3[美国环境保护署的记录保存要求]\n    P3 --> T3[PFAS的管理]\n    T3 --> U3[美国化学品制造商停止生产部分PFAS]\n    T3 --> V3[公布不含PFAS的公司名单]\n    T3 --> W3[一次性餐具认证标准——绿屏认证]\n    B3 --> X3[消费者的应对策略]\n    X3 --> Y3[避免使用含有PFAS的产品]\n    X3 --> Z3[不买防污、防水产品]\n    X3 --> AA3[咨询零售商了解产品成分]\n    X3 --> AB3[关注产品标签]\n    AB3 --> AC3[了解PFAS物质的名称]\n    AB3 --> AD3[警惕公司的误导信息]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-699.6984729055521,"y":39.78063348502984},"zoom":1.8356564996113502},"time":1731566603810,"type":"auto","id":"43c188ac-700e-424b-a482-8703af7b8ce4","name":"rhythmic-football"},{"state":{"code":"graph TD\n    A1[塑料包装与健康风险] --> B1[食物包装知多少]\n    B1 --> C1[塑料包装问题]\n    C1 --> D1[塑料编号问题]\n    C1 --> E1[塑料的来源与生产]\n    C1 --> F1[包装物中的有害物质]\n    C1 --> G1[消费者建议]\n    D1 --> H1[编号遗漏]\n    D1 --> I1[无法标注]\n    E1 --> J1[塑料的起源]\n    E1 --> K1[塑料的生产过程]\n    F1 --> L1[邻苯二甲酸酯(PAEs)]\n    F1 --> M1[双酚A(BPA)]\n    F1 --> N1[含氟类的防水防油剂PFAS]\n    G1 --> O1[使用塑料容器或包装的建议]\n    G1 --> P1[从源头解决问题]\n    H1 --> Q1[易拉罐的塑料内膜]\n    H1 --> R1[零食的外包装内包装]\n    H1 --> S1[包装上的透明小窗]\n    I1 --> T1[保鲜膜上无法直接印刷编号]\n    J1 --> U1[天然树脂]\n    J1 --> V1[合成树脂]\n    K1 --> W1[从石油提炼]\n    K1 --> X1[聚合反应生成聚合物]\n    K1 --> Y1[加入塑料添加剂]\n    L1 --> Z1[定义]\n    L1 --> AA1[对人体的危害]\n    M1 --> AB1[定义]\n    M1 --> AC1[对人体的危害]\n    N1 --> AD1[定义]\n    N1 --> AE1[对人体的危害]\n    O1 --> AF1[避免加热]\n    O1 --> AG1[避免使用高风险塑料]\n    O1 --> AH1[熟悉塑料的最高耐热温度和禁忌]\n    P1 --> AI1[购买未深加工食材]\n    P1 --> AJ1[使用替代材料]\n\n    A2[寂静春日鸟危机] --> B2[第 10 期]\n    B2 --> C2[有毒化学品对鸟类的伤害]\n    C2 --> D2[塑料污染]\n    D2 --> E2[塑料添加剂]\n    E2 --> F2[双酚A]\n    E2 --> G2[邻苯二甲酸酯]\n    D2 --> H2[塑料垃圾]\n    H2 --> I2[误食塑料垃圾]\n    H2 --> J2[塑料碎片]\n    C2 --> K2[重金属污染]\n    K2 --> L2[铅]\n    L2 --> M2[铅弹]\n    L2 --> N2[含铅涂料]\n    K2 --> O2[汞]\n    O2 --> P2[甲基汞]\n    C2 --> Q2[持久性有机污染物]\n    Q2 --> R2[多氯联苯(PCBs)]\n    Q2 --> S2[多溴联苯醚(PBDEs)]\n    Q2 --> T2[滴滴涕(DDT)]\n    C2 --> U2[其他有害化学品]\n    U2 --> V2[新烟碱类杀虫剂]\n    U2 --> W2[含氟泡沫灭火剂]\n    B2 --> X2[保护鸟类和生物多样性]\n    X2 --> Y2[生物多样性的意义]\n    X2 --> Z2[保护鸟类的措施]\n    Z2 --> AA2[减少不必要的消费和塑料制品的使用]\n    Z2 --> AB2[不随意丢弃有害的垃圾]\n    Z2 --> AC2[支持不使用农药的食物产品]\n    Z2 --> AD2[支持野生动物保护的公益项目]\n\n    A3[PFAS泛滥，如何防范] --> B3[86]\n    B3 --> C3[PFAS物质的影响]\n    C3 --> D3[PFAS的定义与性质]\n    D3 --> E3[由碳和氟原子组成]\n    D3 --> F3[不会在环境中降解]\n    C3 --> G3[PFAS与健康问题]\n    G3 --> H3[肝和心脏损伤]\n    G3 --> I3[免疫紊乱]\n    G3 --> J3[癌症]\n    G3 --> K3[激素紊乱]\n    C3 --> L3[PFAS的普遍存在]\n    L3 --> M3[户外服装、床上用品等]\n    L3 --> N3[不粘锅、抗感染手术服等]\n    L3 --> O3[地毯、衣服、家具等]\n    B3 --> P3[PFAS的检测与管理]\n    P3 --> Q3[PFAS的检测]\n    Q3 --> R3[美国环保与健康倡导和研究团体的测试]\n    Q3 --> S3[美国环境保护署的记录保存要求]\n    P3 --> T3[PFAS的管理]\n    T3 --> U3[美国化学品制造商停止生产部分PFAS]\n    T3 --> V3[公布不含PFAS的公司名单]\n    T3 --> W3[一次性餐具认证标准——绿屏认证]\n    B3 --> X3[消费者的应对策略]\n    X3 --> Y3[避免使用含有PFAS的产品]\n    X3 --> Z3[不买防污、防水产品]\n    X3 --> AA3[咨询零售商了解产品成分]\n    X3 --> AB3[关注产品标签]\n    AB3 --> AC3[了解PFAS物质的名称]\n    AB3 --> AD3[警惕公司的误导信息]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-699.6984729055521,"y":39.78063348502984},"zoom":1.8356564996113502},"time":1731566483782,"type":"auto","id":"986ed359-7e17-4be2-9291-0f5e9ca56a47","name":"thundering-telephone"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2\n\n    %% 定义颜色样式\n    classDef redGroup fill:#ffcccc,stroke:#ff0000,stroke-width:2px;\n    classDef greenGroup fill:#ccffcc,stroke:#00ff00,stroke-width:2px;\n    classDef blueGroup fill:#ccccff,stroke:#0000ff,stroke-width:2px;\n    classDef purpleGroup fill:#e6ccff,stroke:#800080,stroke-width:2px;\n\n    %% 应用颜色样式到对应节点\n    class A2,A3,A4,A5,A6,A7,A8,A9,A10,A11,A12,A13 redGroup;\n    class B2,B3,B4,B5,B6,B7 greenGroup;\n    class C2,C3,C13,C14,C15,C4,C5,C6,C7,C8,C16,C9,C10,C11,C12,C17,C18,C19,C20 blueGroup;\n    class D2,D3,D4,D5,D6,D7,D8,D9,D10,D11,D12,D13,D14,D15,D16,D17,D18,D19 purpleGroup;","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-699.6984729055521,"y":39.78063348502984},"zoom":1.8356564996113502},"time":1731556703774,"type":"auto","id":"be2ded4e-880b-4426-9f7d-c40764eb8ee0","name":"enough-optician"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2\n\n    %% 定义颜色样式\n    classDef redGroup fill:#ffcccc,stroke:#ff0000,stroke-width:2px;\n    classDef greenGroup fill:#ccffcc,stroke:#00ff00,stroke-width:2px;\n    classDef blueGroup fill:#ccccff,stroke:#0000ff,stroke-width:2px;\n    classDef purpleGroup fill:#e6ccff,stroke:#800080,stroke-width:2px;\n\n    %% 应用颜色样式到对应节点\n    class A2,A3,A4,A5,A6,A7,A8,A9,A10,A11,A12,A13 redGroup;\n    class B2,B3,B4,B5,B6,B7 greenGroup;\n    class C2,C3,C13,C14,C15,C4,C5,C6,C7,C8,C16,C9,C10,C11,C12,C17,C18,C19,C20 blueGroup;\n    class D2,D3,D4,D5,D6,D7,D8,D9,D10,D11,D12,D13,D14,D15,D16,D17,D18,D19 purpleGroup;","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":25.301469976491063,"y":40.780633828253485},"zoom":1.8356564996113502},"time":1731556643774,"type":"auto","id":"48bcb6df-33d2-4708-b8d9-4a2e0ff13681","name":"tall-painting"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":73.89126858114601,"y":118.02685174810162},"zoom":3.7633488505041446},"time":1731555443772,"type":"auto","id":"5b04df6e-d7b3-4cf5-8e99-41727d2d7464","name":"skinny-morning"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-50.108705282441605,"y":118.02685174810162},"zoom":3.7633488505041446},"time":1731555203772,"type":"auto","id":"58de664f-99fc-4e7b-a1ba-7327cd5282ee","name":"nervous-secretary"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-275.1086774850098,"y":75.02686007087418},"zoom":3.7633488505041446},"time":1731553284244,"type":"auto","id":"342e4630-c576-4ec6-8d9a-753cca6284d8","name":"whining-hydrogen"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":37.38590619175153,"y":-0.7163168976931047},"zoom":2.1016561277938934},"time":1731553223772,"type":"auto","id":"b4ad44cd-ee44-4b63-b397-5212512bc82f","name":"calm-dinner"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":28.847994250528203,"y":272.61412825694293},"zoom":1.1504462222838383},"time":1731399137597,"type":"auto","id":"314ea9b2-e327-4853-baf2-a1206b3d4621","name":"tight-airport"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":32.84794584745495,"y":272.61412825694293},"zoom":1.1504462222838383},"time":1731399076731,"type":"auto","id":"2c1340e4-147c-472a-9505-54c3dd3797ef","name":"curved-summer"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-83.15204387807785,"y":401.6141251728291},"zoom":1.1504462222838383},"time":1731397697592,"type":"auto","id":"9a696d23-7ae8-4a33-9f72-c10a488aef73","name":"lazy-father"},{"state":{"code":"graph TD\n    %% From first diagram (color: red)\n    A2[\"废塑料化学循环技术\"] --> A3[\"裂解法\"]\n    A3 --> A4[\"催化热裂解法\"]\n    A3 --> A5[\"非催化热裂解法\"]\n    A3 --> A6[\"微波热解法\"]\n    A2 --> A7[\"气化法\"]\n    A2 --> A8[\"解聚法\"]\n    A8 --> A9[\"水解法\"]\n    A8 --> A10[\"糖酵解聚法\"]\n    A8 --> A11[\"醇解法\"]\n    A8 --> A12[\"氨解法\"]\n    A2 --> A13[\"合成气\"]\n\n    %% From second diagram (color: green)\n    B2[\"再生加工工艺\"] --> B3[\"清洗、分选\"]\n    B2 --> B4[\"物理机械法再生\"]\n    B2 --> B5[\"溶剂法再生\"]\n    B2 --> B6[\"化学法再生\"]\n    B2 --> B7[\"能量回收\"]\n\n    %% From third diagram (color: blue)\n    C2[\"包装设计\"] --> C3[\"塑料分选技术\"]\n    C3 --> C13[\"比重分选\"]\n    C3 --> C14[\"静电分选\"]\n    C3 --> C15[\"光分选\"]\n    C2 --> C4[\"精简包装\"]\n    C2 --> C5[\"创新包装\"]\n    C2 --> C6[\"环保油墨\"]\n    C2 --> C7[\"无粘合剂包装\"]\n    C2 --> C8[\"生物可降解包装\"]\n    C3 --> C16[\"干洗清洗\"]\n    C2 --> C9[\"物理技术循环\"]\n    C2 --> C10[\"化学技术循环\"]\n    C2 --> C11[\"焚烧能量回收\"]\n    C2 --> C12[\"升级再生\"]\n    C3 --> C17[\"热分解油技术\"]\n    C3 --> C18[\"高炉喷吹技术\"]\n    C3 --> C19[\"共焦化技术\"]\n    C3 --> C20[\"热能利用技术\"]\n\n    %% From fourth diagram (color: purple)\n    D2[\"根本性再设计和创新\"] --> D3[\"重复使用\"]\n    D2 --> D4[\"以更高的经济效益和质量循环\"]\n    D2 --> D5[\"化学循环处理废弃塑料\"]\n    D2 --> D6[\"扩大再生循环工艺\"]\n    D2 --> D7[\"分选效率提升\"]\n    D7 --> D8[\"创新分选机制\"]\n    D7 --> D9[\"分选回收基础设施建设\"]\n    D2 --> D10[\"信息化供应链建设\"]\n    D2 --> D11[\"废弃材料化学再利用\"]\n    D2 --> D12[\"废塑料分解再利用\"]\n    D2 --> D13[\"混合塑料瓶分拣设施\"]\n    D13 --> D14[\"MDS分离技术\"]\n    D2 --> D15[\"微波改造废弃塑料\"]\n    D2 --> D16[\"可降解薄膜\"]\n    D2 --> D17[\"废弃医疗塑料回收\"]\n    D2 --> D18[\"电子产品废弃塑料专业回收\"]\n    D2 --> D19[\"多种混合塑料回收\"]\n\n    %% Connecting nodes across diagrams\n    A2 -.-> B2\n    B2 -.-> C2\n    C2 -.-> D2","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-55.13702138432481,"y":173.70031905204965},"zoom":2.0675395369550578},"time":1731397636675,"type":"auto","id":"7324873e-e315-463e-bf9a-5839533f733f","name":"uptight-quill"},{"state":{"code":"graph TD\n    A1[\"技术节点\"]\n\n    %% From first diagram (color: red)\n    A2(\"废塑料化学循环技术\")\n    A3(\"裂解法\")\n    A4(\"催化热裂解法\")\n    A5(\"非催化热裂解法\")\n    A6(\"微波热解法\")\n    A7(\"气化法\")\n    A8(\"解聚法\")\n    A9(\"水解法\")\n    A10(\"糖酵解聚法\")\n    A11(\"醇解法\")\n    A12(\"氨解法\")\n    A13(\"合成气\")\n\n    %% From second diagram (color: green)\n    B2(\"再生加工工艺\")\n    B3(\"清洗、分选\")\n    B4(\"物理机械法再生\")\n    B5(\"溶剂法再生\")\n    B6(\"化学法再生\")\n    B7(\"能量回收\")\n\n    %% From third diagram (color: blue)\n    C2(\"包装设计\")\n    C3(\"塑料分选技术\")\n    C4(\"精简包装\")\n    C5(\"创新包装\")\n    C6(\"环保油墨\")\n    C7(\"无粘合剂包装\")\n    C8(\"生物可降解包装\")\n    C9(\"物理技术循环\")\n    C10(\"化学技术循环\")\n    C11(\"焚烧能量回收\")\n    C12(\"升级再生\")\n    C13(\"比重分选\")\n    C14(\"静电分选\")\n    C15(\"光分选\")\n    C16(\"干洗清洗\")\n    C17(\"热分解油技术\")\n    C18(\"高炉喷吹技术\")\n    C19(\"共焦化技术\")\n    C20(\"热能利用技术\")\n\n    %% From fourth diagram (color: purple)\n    D2(\"根本性再设计和创新\")\n    D3(\"重复使用\")\n    D4(\"以更高的经济效益和质量循环\")\n    D5(\"化学循环处理废弃塑料\")\n    D6(\"扩大再生循环工艺\")\n    D7(\"分选效率提升\")\n    D8(\"创新分选机制\")\n    D9(\"分选回收基础设施建设\")\n    D10(\"信息化供应链建设\")\n    D11(\"废弃材料化学再利用\")\n    D12(\"废塑料分解再利用\")\n    D13(\"混合塑料瓶分拣设施\")\n    D14(\"MDS分离技术\")\n    D15(\"微波改造废弃塑料\")\n    D16(\"可降解薄膜\")\n    D17(\"废弃医疗塑料回收\")\n    D18(\"电子产品废弃塑料专业回收\")\n    D19(\"多种混合塑料回收\")\n\n    %% Connecting the nodes\n    A1 --> A2\n    A2 --> A3\n    A3 --> A4\n    A3 --> A5\n    A5 --> A6\n    A2 --> A7\n    A2 --> A8\n    A8 --> A9\n    A8 --> A10\n    A8 --> A11\n    A8 --> A12\n    A7 --> A13\n\n    A1 --> B2\n    B2 --> B3\n    B3 --> B4\n    B3 --> B5\n    B3 --> B6\n    B3 --> B7\n\n    A1 --> C2\n    C2 --> C4\n    C2 --> C5\n    C5 --> C6\n    C5 --> C7\n    C5 --> C8\n    A1 --> C3\n    C3 --> C13\n    C3 --> C14\n    C3 --> C15\n    A1 --> C9\n    A1 --> C10\n    A1 --> C11\n    A1 --> C12\n    A1 --> C16\n    A1 --> C17\n    A1 --> C18\n    A1 --> C19\n    A1 --> C20\n\n    A1 --> D2\n    D2 --> D5\n    D2 --> D6\n    A1 --> D3\n    A1 --> D4\n    D4 --> D7\n    D4 --> D8\n    D4 --> D9\n    A1 --> D10\n    A1 --> D11\n    A1 --> D12\n    A1 --> D13\n    D13 --> D14\n    D14 --> D15\n    A1 --> D16\n    A1 --> D17\n    A1 --> D18\n    A1 --> D19\n\n    %% Adding connections where applicable to make structure cohesive\n    B4 --> C9\n    B5 --> C10\n    B6 --> C17\n    C10 --> D5\n    C9 --> D12\n    D7 --> C14","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-1572.3096101571066,"y":315.2304500792202},"zoom":3.0534611896250192},"time":1731397397592,"type":"auto","id":"9c87b037-a57d-4e89-b4a5-0ce6189ef77d","name":"mammoth-argument"},{"state":{"code":"graph TD\n    A1[\"技术节点\"]\n\n    %% From first diagram (color: red)\n    A2(\"废塑料化学循环技术\")\n    A3(\"裂解法\")\n    A4(\"催化热裂解法\")\n    A5(\"非催化热裂解法\")\n    A6(\"微波热解法\")\n    A7(\"气化法\")\n    A8(\"解聚法\")\n    A9(\"水解法\")\n    A10(\"糖酵解聚法\")\n    A11(\"醇解法\")\n    A12(\"氨解法\")\n    A13(\"合成气\")\n\n    %% From second diagram (color: green)\n    B2(\"再生加工工艺\")\n    B3(\"清洗、分选\")\n    B4(\"物理机械法再生\")\n    B5(\"溶剂法再生\")\n    B6(\"化学法再生\")\n    B7(\"能量回收\")\n\n    %% From third diagram (color: blue)\n    C2(\"包装设计\")\n    C3(\"塑料分选技术\")\n    C4(\"精简包装\")\n    C5(\"创新包装\")\n    C6(\"环保油墨\")\n    C7(\"无粘合剂包装\")\n    C8(\"生物可降解包装\")\n    C9(\"物理技术循环\")\n    C10(\"化学技术循环\")\n    C11(\"焚烧能量回收\")\n    C12(\"升级再生\")\n    C13(\"比重分选\")\n    C14(\"静电分选\")\n    C15(\"光分选\")\n    C16(\"干洗清洗\")\n    C17(\"热分解油技术\")\n    C18(\"高炉喷吹技术\")\n    C19(\"共焦化技术\")\n    C20(\"热能利用技术\")\n\n    %% From fourth diagram (color: purple)\n    D2(\"根本性再设计和创新\")\n    D3(\"重复使用\")\n    D4(\"以更高的经济效益和质量循环\")\n    D5(\"化学循环处理废弃塑料\")\n    D6(\"扩大再生循环工艺\")\n    D7(\"分选效率提升\")\n    D8(\"创新分选机制\")\n    D9(\"分选回收基础设施建设\")\n    D10(\"信息化供应链建设\")\n    D11(\"废弃材料化学再利用\")\n    D12(\"废塑料分解再利用\")\n    D13(\"混合塑料瓶分拣设施\")\n    D14(\"MDS分离技术\")\n    D15(\"微波改造废弃塑料\")\n    D16(\"可降解薄膜\")\n    D17(\"废弃医疗塑料回收\")\n    D18(\"电子产品废弃塑料专业回收\")\n    D19(\"多种混合塑料回收\")\n\n    %% Connecting the nodes\n    A1 --> A2\n    A2 --> A3\n    A3 --> A4\n    A3 --> A5\n    A5 --> A6\n    A2 --> A7\n    A2 --> A8\n    A8 --> A9\n    A8 --> A10\n    A8 --> A11\n    A8 --> A12\n    A7 --> A13\n\n    A1 --> B2\n    B2 --> B3\n    B3 --> B4\n    B3 --> B5\n    B3 --> B6\n    B3 --> B7\n\n    A1 --> C2\n    C2 --> C4\n    C2 --> C5\n    C5 --> C6\n    C5 --> C7\n    C5 --> C8\n    A1 --> C3\n    C3 --> C13\n    C3 --> C14\n    C3 --> C15\n    A1 --> C9\n    A1 --> C10\n    A1 --> C11\n    A1 --> C12\n    A1 --> C16\n    A1 --> C17\n    A1 --> C18\n    A1 --> C19\n    A1 --> C20\n\n    A1 --> D2\n    D2 --> D5\n    D2 --> D6\n    A1 --> D3\n    A1 --> D4\n    D4 --> D7\n    D4 --> D8\n    D4 --> D9\n    A1 --> D10\n    A1 --> D11\n    A1 --> D12\n    A1 --> D13\n    D13 --> D14\n    D14 --> D15\n    A1 --> D16\n    A1 --> D17\n    A1 --> D18\n    A1 --> D19\n\n    %% Adding connections where applicable to make structure cohesive\n    B4 --> C9\n    B5 --> C10\n    B6 --> C17\n    C10 --> D5\n    C9 --> D12\n    D7 --> C14","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-836.3897698727571,"y":287.61196196442427},"zoom":2.212080229962285},"time":1731397336672,"type":"auto","id":"8ed7a4ea-b558-4556-b6d3-d6c8b6589eab","name":"echoing-energy"},{"state":{"code":"graph TD\n    A1[\"技术节点\"]\n\n    %% From first diagram (color: red)\n    A2(\"废塑料化学循环技术\")\n    A3(\"裂解法\")\n    A4(\"催化热裂解法\")\n    A5(\"非催化热裂解法\")\n    A6(\"微波热解法\")\n    A7(\"气化法\")\n    A8(\"解聚法\")\n    A9(\"水解法\")\n    A10(\"糖酵解聚法\")\n    A11(\"醇解法\")\n    A12(\"氨解法\")\n    A13(\"合成气\")\n\n    %% From second diagram (color: green)\n    B2(\"再生加工工艺\")\n    B3(\"清洗、分选\")\n    B4(\"物理机械法再生\")\n    B5(\"溶剂法再生\")\n    B6(\"化学法再生\")\n    B7(\"能量回收\")\n\n    %% From third diagram (color: blue)\n    C2(\"包装设计\")\n    C3(\"塑料分选技术\")\n    C4(\"精简包装\")\n    C5(\"创新包装\")\n    C6(\"环保油墨\")\n    C7(\"无粘合剂包装\")\n    C8(\"生物可降解包装\")\n    C9(\"物理技术循环\")\n    C10(\"化学技术循环\")\n    C11(\"焚烧能量回收\")\n    C12(\"升级再生\")\n    C13(\"比重分选\")\n    C14(\"静电分选\")\n    C15(\"光分选\")\n    C16(\"干洗清洗\")\n    C17(\"热分解油技术\")\n    C18(\"高炉喷吹技术\")\n    C19(\"共焦化技术\")\n    C20(\"热能利用技术\")\n\n    %% From fourth diagram (color: purple)\n    D2(\"根本性再设计和创新\")\n    D3(\"重复使用\")\n    D4(\"以更高的经济效益和质量循环\")\n    D5(\"化学循环处理废弃塑料\")\n    D6(\"扩大再生循环工艺\")\n    D7(\"分选效率提升\")\n    D8(\"创新分选机制\")\n    D9(\"分选回收基础设施建设\")\n    D10(\"信息化供应链建设\")\n    D11(\"废弃材料化学再利用\")\n    D12(\"废塑料分解再利用\")\n    D13(\"混合塑料瓶分拣设施\")\n    D14(\"MDS分离技术\")\n    D15(\"微波改造废弃塑料\")\n    D16(\"可降解薄膜\")\n    D17(\"废弃医疗塑料回收\")\n    D18(\"电子产品废弃塑料专业回收\")\n    D19(\"多种混合塑料回收\")\n\n    %% Connecting the nodes\n    A1 --> A2\n    A2 --> A3\n    A3 --> A4\n    A3 --> A5\n    A5 --> A6\n    A2 --> A7\n    A2 --> A8\n    A8 --> A9\n    A8 --> A10\n    A8 --> A11\n    A8 --> A12\n    A7 --> A13\n\n    A1 --> B2\n    B2 --> B3\n    B3 --> B4\n    B3 --> B5\n    B3 --> B6\n    B3 --> B7\n\n    A1 --> C2\n    C2 --> C4\n    C2 --> C5\n    C5 --> C6\n    C5 --> C7\n    C5 --> C8\n    A1 --> C3\n    C3 --> C13\n    C3 --> C14\n    C3 --> C15\n    A1 --> C9\n    A1 --> C10\n    A1 --> C11\n    A1 --> C12\n    A1 --> C16\n    A1 --> C17\n    A1 --> C18\n    A1 --> C19\n    A1 --> C20\n\n    A1 --> D2\n    D2 --> D5\n    D2 --> D6\n    A1 --> D3\n    A1 --> D4\n    D4 --> D7\n    D4 --> D8\n    D4 --> D9\n    A1 --> D10\n    A1 --> D11\n    A1 --> D12\n    A1 --> D13\n    D13 --> D14\n    D14 --> D15\n    A1 --> D16\n    A1 --> D17\n    A1 --> D18\n    A1 --> D19\n\n    %% Adding connections where applicable to make structure cohesive\n    B4 --> C9\n    B5 --> C10\n    B6 --> C17\n    C10 --> D5\n    C9 --> D12\n    D7 --> C14","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-234.38969116226338,"y":249.61196182505864},"zoom":2.212080229962285},"time":1731397276673,"type":"auto","id":"76600cae-0dab-45c4-8e32-aadcb6a00473","name":"millions-book"},{"state":{"code":"graph TD\n    A1[\"技术节点\"]\n\n    %% From first diagram (color: red)\n    A2(\"废塑料化学循环技术\")\n    A3(\"裂解法\")\n    A4(\"催化热裂解法\")\n    A5(\"非催化热裂解法\")\n    A6(\"微波热解法\")\n    A7(\"气化法\")\n    A8(\"解聚法\")\n    A9(\"水解法\")\n    A10(\"糖酵解聚法\")\n    A11(\"醇解法\")\n    A12(\"氨解法\")\n    A13(\"合成气\")\n\n    %% From second diagram (color: green)\n    B2(\"再生加工工艺\")\n    B3(\"清洗、分选\")\n    B4(\"物理机械法再生\")\n    B5(\"溶剂法再生\")\n    B6(\"化学法再生\")\n    B7(\"能量回收\")\n\n    %% From third diagram (color: blue)\n    C2(\"包装设计\")\n    C3(\"塑料分选技术\")\n    C4(\"精简包装\")\n    C5(\"创新包装\")\n    C6(\"环保油墨\")\n    C7(\"无粘合剂包装\")\n    C8(\"生物可降解包装\")\n    C9(\"物理技术循环\")\n    C10(\"化学技术循环\")\n    C11(\"焚烧能量回收\")\n    C12(\"升级再生\")\n    C13(\"比重分选\")\n    C14(\"静电分选\")\n    C15(\"光分选\")\n    C16(\"干洗清洗\")\n    C17(\"热分解油技术\")\n    C18(\"高炉喷吹技术\")\n    C19(\"共焦化技术\")\n    C20(\"热能利用技术\")\n\n    %% From fourth diagram (color: purple)\n    D2(\"根本性再设计和创新\")\n    D3(\"重复使用\")\n    D4(\"以更高的经济效益和质量循环\")\n    D5(\"化学循环处理废弃塑料\")\n    D6(\"扩大再生循环工艺\")\n    D7(\"分选效率提升\")\n    D8(\"创新分选机制\")\n    D9(\"分选回收基础设施建设\")\n    D10(\"信息化供应链建设\")\n    D11(\"废弃材料化学再利用\")\n    D12(\"废塑料分解再利用\")\n    D13(\"混合塑料瓶分拣设施\")\n    D14(\"MDS分离技术\")\n    D15(\"微波改造废弃塑料\")\n    D16(\"可降解薄膜\")\n    D17(\"废弃医疗塑料回收\")\n    D18(\"电子产品废弃塑料专业回收\")\n    D19(\"多种混合塑料回收\")\n\n    %% Connecting the nodes\n    A1 --> A2\n    A2 --> A3\n    A3 --> A4\n    A3 --> A5\n    A5 --> A6\n    A2 --> A7\n    A2 --> A8\n    A8 --> A9\n    A8 --> A10\n    A8 --> A11\n    A8 --> A12\n    A7 --> A13\n\n    A1 --> B2\n    B2 --> B3\n    B3 --> B4\n    B3 --> B5\n    B3 --> B6\n    B3 --> B7\n\n    A1 --> C2\n    C2 --> C4\n    C2 --> C5\n    C5 --> C6\n    C5 --> C7\n    C5 --> C8\n    A1 --> C3\n    C3 --> C13\n    C3 --> C14\n    C3 --> C15\n    A1 --> C9\n    A1 --> C10\n    A1 --> C11\n    A1 --> C12\n    A1 --> C16\n    A1 --> C17\n    A1 --> C18\n    A1 --> C19\n    A1 --> C20\n\n    A1 --> D2\n    D2 --> D5\n    D2 --> D6\n    A1 --> D3\n    A1 --> D4\n    D4 --> D7\n    D4 --> D8\n    D4 --> D9\n    A1 --> D10\n    A1 --> D11\n    A1 --> D12\n    A1 --> D13\n    D13 --> D14\n    D14 --> D15\n    A1 --> D16\n    A1 --> D17\n    A1 --> D18\n    A1 --> D19\n\n    %% Adding connections where applicable to make structure cohesive\n    B4 --> C9\n    B5 --> C10\n    B6 --> C17\n    C10 --> D5\n    C9 --> D12\n    D7 --> C14","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":97.61037388041916,"y":221.6119601923152},"zoom":2.212080229962285},"time":1731397216663,"type":"auto","id":"0126f8ec-3ffb-49d7-bd6f-7b5c22112add","name":"low-thailand"},{"state":{"code":"graph TD\n    A[\"废塑料处理技术\"] --> B[\"物理机械法再生\"]\n    A --> C[\"溶剂法再生\"]\n    A --> D[\"化学法再生\"]\n    A --> E[\"能量回收\"]\n    A --> F[\"塑料循环经济闭环管理\"]\n    A --> G[\"创新技术\"]\n    A --> H[\"高品质废塑料处理\"]\n    A --> I[\"低品质废塑料处理\"]\n\n    B --> J[\"清洗\"]\n    B --> K[\"分选\"]\n    B --> L[\"物理技术循环\"]\n    B --> M[\"物理改性再生\"]\n\n    C --> N[\"再生加工工艺\"]\n\n    D --> O[\"废塑料化学循环技术\"]\n    O --> P[\"裂解法\"]\n    O --> Q[\"解聚法\"]\n    O --> R[\"气化法\"]\n    P --> S[\"催化热裂解法\"]\n    P --> T[\"非催化热裂解法\"]\n    Q --> U[\"水解法\"]\n    Q --> V[\"糖酵解聚法\"]\n    Q --> W[\"醇解法\"]\n    Q --> X[\"氨解法\"]\n    Q --> Y[\"离子液体定向解聚制备聚氨酯技术\"]\n    Q --> Z[\"聚对二氧环己酮循环回用技术\"]\n\n    R --> AA[\"合成气\"]\n\n    S --> AB[\"蒸汽裂解\"]\n    S --> AC[\"催化裂解\"]\n\n    G --> AD[\"创新ABS回收处理技术\"]\n    G --> AE[\"家电拆解与塑料深加工\"]\n    G --> AF[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    G --> AG[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n\n    H --> AH[\"高比例再生塑料应用\"]\n    H --> AI[\"电子产品生命周期末端回收管理\"]\n\n    I --> AJ[\"焚烧能量回收\"]\n    I --> AK[\"升级再生\"]\n\n    D --> AL[\"新塑料经济催化行动\"]\n    AL --> AM[\"根本性再设计和创新\"]\n    AL --> AN[\"重复使用\"]\n    AL --> AO[\"以更高的经济效益和质量循环\"]\n    AM --> AP[\"小尺寸塑料包装创新设计\"]\n    AM --> AQ[\"可堆肥材料替换复合材料\"]\n    AM --> AR[\"非常用材料（PVC、PS等）替代\"]\n    AM --> AS[\"化学循环处理废弃塑料\"]\n    AN --> AT[\"创新交付模式\"]\n    AN --> AU[\"可重复使用包装\"]\n    AN --> AV[\"B2B业务包装重复使用\"]\n    AO --> AW[\"扩大再生循环工艺\"]\n    AO --> AX[\"分选效率提升\"]\n    AO --> AY[\"创新分选机制\"]\n    AO --> AZ[\"分选回收基础设施建设\"]\n    AO --> BA[\"公益与政府机构宣传倡议\"]\n    AO --> BB[\"公益监测\"]\n    AO --> BC[\"信息化供应链建设\"]\n    AO --> BD[\"金属、塑料、有机物专业回收\"]\n    AO --> BE[\"多种混合塑料回收\"]\n    AO --> BF[\"工业废塑料专业回收\"]\n    AO --> BG[\"再生树脂材料\"]\n    AO --> BH[\"专项回收\"]\n    AO --> BI[\"废弃医疗塑料回收\"]\n    AO --> BJ[\"微波改造废弃塑料\"]\n    AO --> BK[\"粉末状填料\"]\n    AO --> BL[\"材料替代\"]\n    AO --> BM[\"生物降解塑料\"]\n    AO --> BN[\"混合塑料瓶分拣设施\"]\n    AO --> BO[\"复合回收\"]\n    AO --> BP[\"废弃物管理\"]\n    AO --> BQ[\"MDS分离技术\"]\n    AO --> BR[\"可降解薄膜\"]\n    AO --> BS[\"薄膜塑料回收\"]\n    AO --> BT[\"热塑性塑料回收\"]\n    AO --> BU[\"聚乙烯、聚丙烯专业回收\"]\n    AO --> BV[\"EVA、PE等发泡材料\"]\n    AO --> BW[\"废弃材料化学再利用\"]\n    AO --> BX[\"废塑料分解再利用\"]\n    AO --> BY[\"PHA塑料\"]\n    AO --> BZ[\"废塑料化学降解\"]\n    AO --> CA[\"电子产品废弃塑料专业回收\"]\n\n    style A fill:#f9f,stroke:#333,stroke-width:4px\n    style B fill:#9cf,stroke:#333,stroke-width:4px\n    style C fill:#f9c,stroke:#333,stroke-width:4px\n    style D fill:#cf9,stroke:#333,stroke-width:4px\n    style E fill:#fc9,stroke:#333,stroke-width:4px\n    style F fill:#cff,stroke:#333,stroke-width:4px\n    style G fill:#9fc,stroke:#333,stroke-width:4px\n    style H fill:#c9f,stroke:#333,stroke-width:4px\n    style I fill:#9cf,stroke:#333,stroke-width:4px","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-4460.860396494065,"y":164.4856694515177},"zoom":9.99999986191162},"time":1731396977586,"type":"auto","id":"5c9a7d22-adcb-41bf-a0e6-b46c45cfa8d9","name":"rapid-printer"},{"state":{"code":"graph TD\n    A[\"废塑料处理技术\"] --> B[\"物理机械法再生\"]\n    A --> C[\"溶剂法再生\"]\n    A --> D[\"化学法再生\"]\n    A --> E[\"能量回收\"]\n    A --> F[\"塑料循环经济闭环管理\"]\n    A --> G[\"创新技术\"]\n    A --> H[\"高品质废塑料处理\"]\n    A --> I[\"低品质废塑料处理\"]\n\n    B --> J[\"清洗\"]\n    B --> K[\"分选\"]\n    B --> L[\"物理技术循环\"]\n    B --> M[\"物理改性再生\"]\n\n    C --> N[\"再生加工工艺\"]\n\n    D --> O[\"废塑料化学循环技术\"]\n    O --> P[\"裂解法\"]\n    O --> Q[\"解聚法\"]\n    O --> R[\"气化法\"]\n    P --> S[\"催化热裂解法\"]\n    P --> T[\"非催化热裂解法\"]\n    Q --> U[\"水解法\"]\n    Q --> V[\"糖酵解聚法\"]\n    Q --> W[\"醇解法\"]\n    Q --> X[\"氨解法\"]\n    Q --> Y[\"离子液体定向解聚制备聚氨酯技术\"]\n    Q --> Z[\"聚对二氧环己酮循环回用技术\"]\n\n    R --> AA[\"合成气\"]\n\n    S --> AB[\"蒸汽裂解\"]\n    S --> AC[\"催化裂解\"]\n\n    G --> AD[\"创新ABS回收处理技术\"]\n    G --> AE[\"家电拆解与塑料深加工\"]\n    G --> AF[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    G --> AG[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n\n    H --> AH[\"高比例再生塑料应用\"]\n    H --> AI[\"电子产品生命周期末端回收管理\"]\n\n    I --> AJ[\"焚烧能量回收\"]\n    I --> AK[\"升级再生\"]\n\n    D --> AL[\"新塑料经济催化行动\"]\n    AL --> AM[\"根本性再设计和创新\"]\n    AL --> AN[\"重复使用\"]\n    AL --> AO[\"以更高的经济效益和质量循环\"]\n    AM --> AP[\"小尺寸塑料包装创新设计\"]\n    AM --> AQ[\"可堆肥材料替换复合材料\"]\n    AM --> AR[\"非常用材料（PVC、PS等）替代\"]\n    AM --> AS[\"化学循环处理废弃塑料\"]\n    AN --> AT[\"创新交付模式\"]\n    AN --> AU[\"可重复使用包装\"]\n    AN --> AV[\"B2B业务包装重复使用\"]\n    AO --> AW[\"扩大再生循环工艺\"]\n    AO --> AX[\"分选效率提升\"]\n    AO --> AY[\"创新分选机制\"]\n    AO --> AZ[\"分选回收基础设施建设\"]\n    AO --> BA[\"公益与政府机构宣传倡议\"]\n    AO --> BB[\"公益监测\"]\n    AO --> BC[\"信息化供应链建设\"]\n    AO --> BD[\"金属、塑料、有机物专业回收\"]\n    AO --> BE[\"多种混合塑料回收\"]\n    AO --> BF[\"工业废塑料专业回收\"]\n    AO --> BG[\"再生树脂材料\"]\n    AO --> BH[\"专项回收\"]\n    AO --> BI[\"废弃医疗塑料回收\"]\n    AO --> BJ[\"微波改造废弃塑料\"]\n    AO --> BK[\"粉末状填料\"]\n    AO --> BL[\"材料替代\"]\n    AO --> BM[\"生物降解塑料\"]\n    AO --> BN[\"混合塑料瓶分拣设施\"]\n    AO --> BO[\"复合回收\"]\n    AO --> BP[\"废弃物管理\"]\n    AO --> BQ[\"MDS分离技术\"]\n    AO --> BR[\"可降解薄膜\"]\n    AO --> BS[\"薄膜塑料回收\"]\n    AO --> BT[\"热塑性塑料回收\"]\n    AO --> BU[\"聚乙烯、聚丙烯专业回收\"]\n    AO --> BV[\"EVA、PE等发泡材料\"]\n    AO --> BW[\"废弃材料化学再利用\"]\n    AO --> BX[\"废塑料分解再利用\"]\n    AO --> BY[\"PHA塑料\"]\n    AO --> BZ[\"废塑料化学降解\"]\n    AO --> CA[\"电子产品废弃塑料专业回收\"]\n\n    style A fill:#f9f,stroke:#333,stroke-width:4px\n    style B fill:#9cf,stroke:#333,stroke-width:4px\n    style C fill:#f9c,stroke:#333,stroke-width:4px\n    style D fill:#cf9,stroke:#333,stroke-width:4px\n    style E fill:#fc9,stroke:#333,stroke-width:4px\n    style F fill:#cff,stroke:#333,stroke-width:4px\n    style G fill:#9fc,stroke:#333,stroke-width:4px\n    style H fill:#c9f,stroke:#333,stroke-width:4px\n    style I fill:#9cf,stroke:#333,stroke-width:4px","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":false,"panZoom":true,"pan":{"x":-2206.3739217348184,"y":227.54956514516408},"zoom":4.9180498123168945},"time":1731396916664,"type":"auto","id":"502a63ef-19cc-4af4-8563-5b74f6d4731d","name":"loud-holiday"},{"state":{"code":"graph TD\n    A[\"废塑料处理技术\"] --> B[\"物理机械法再生\"]\n    A --> C[\"溶剂法再生\"]\n    A --> D[\"化学法再生\"]\n    A --> E[\"能量回收\"]\n    A --> F[\"塑料循环经济闭环管理\"]\n    A --> G[\"创新技术\"]\n    A --> H[\"高品质废塑料处理\"]\n    A --> I[\"低品质废塑料处理\"]\n\n    B --> J[\"清洗\"]\n    B --> K[\"分选\"]\n    B --> L[\"物理技术循环\"]\n    B --> M[\"物理改性再生\"]\n\n    C --> N[\"再生加工工艺\"]\n\n    D --> O[\"废塑料化学循环技术\"]\n    O --> P[\"裂解法\"]\n    O --> Q[\"解聚法\"]\n    O --> R[\"气化法\"]\n    P --> S[\"催化热裂解法\"]\n    P --> T[\"非催化热裂解法\"]\n    Q --> U[\"水解法\"]\n    Q --> V[\"糖酵解聚法\"]\n    Q --> W[\"醇解法\"]\n    Q --> X[\"氨解法\"]\n    Q --> Y[\"离子液体定向解聚制备聚氨酯技术\"]\n    Q --> Z[\"聚对二氧环己酮循环回用技术\"]\n\n    R --> AA[\"合成气\"]\n\n    S --> AB[\"蒸汽裂解\"]\n    S --> AC[\"催化裂解\"]\n\n    G --> AD[\"创新ABS回收处理技术\"]\n    G --> AE[\"家电拆解与塑料深加工\"]\n    G --> AF[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    G --> AG[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n\n    H --> AH[\"高比例再生塑料应用\"]\n    H --> AI[\"电子产品生命周期末端回收管理\"]\n\n    I --> AJ[\"焚烧能量回收\"]\n    I --> AK[\"升级再生\"]\n\n    D --> AL[\"新塑料经济催化行动\"]\n    AL --> AM[\"根本性再设计和创新\"]\n    AL --> AN[\"重复使用\"]\n    AL --> AO[\"以更高的经济效益和质量循环\"]\n    AM --> AP[\"小尺寸塑料包装创新设计\"]\n    AM --> AQ[\"可堆肥材料替换复合材料\"]\n    AM --> AR[\"非常用材料（PVC、PS等）替代\"]\n    AM --> AS[\"化学循环处理废弃塑料\"]\n    AN --> AT[\"创新交付模式\"]\n    AN --> AU[\"可重复使用包装\"]\n    AN --> AV[\"B2B业务包装重复使用\"]\n    AO --> AW[\"扩大再生循环工艺\"]\n    AO --> AX[\"分选效率提升\"]\n    AO --> AY[\"创新分选机制\"]\n    AO --> AZ[\"分选回收基础设施建设\"]\n    AO --> BA[\"公益与政府机构宣传倡议\"]\n    AO --> BB[\"公益监测\"]\n    AO --> BC[\"信息化供应链建设\"]\n    AO --> BD[\"金属、塑料、有机物专业回收\"]\n    AO --> BE[\"多种混合塑料回收\"]\n    AO --> BF[\"工业废塑料专业回收\"]\n    AO --> BG[\"再生树脂材料\"]\n    AO --> BH[\"专项回收\"]\n    AO --> BI[\"废弃医疗塑料回收\"]\n    AO --> BJ[\"微波改造废弃塑料\"]\n    AO --> BK[\"粉末状填料\"]\n    AO --> BL[\"材料替代\"]\n    AO --> BM[\"生物降解塑料\"]\n    AO --> BN[\"混合塑料瓶分拣设施\"]\n    AO --> BO[\"复合回收\"]\n    AO --> BP[\"废弃物管理\"]\n    AO --> BQ[\"MDS分离技术\"]\n    AO --> BR[\"可降解薄膜\"]\n    AO --> BS[\"薄膜塑料回收\"]\n    AO --> BT[\"热塑性塑料回收\"]\n    AO --> BU[\"聚乙烯、聚丙烯专业回收\"]\n    AO --> BV[\"EVA、PE等发泡材料\"]\n    AO --> BW[\"废弃材料化学再利用\"]\n    AO --> BX[\"废塑料分解再利用\"]\n    AO --> BY[\"PHA塑料\"]\n    AO --> BZ[\"废塑料化学降解\"]\n    AO --> CA[\"电子产品废弃塑料专业回收\"]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-1023.3739737207018,"y":217.54951879576132},"zoom":4.918049922363886},"time":1731396856664,"type":"auto","id":"d84055e0-5602-4b12-9cc3-1c5351fe04be","name":"fat-kite"},{"state":{"code":"graph TD\n    A[\"废塑料处理技术\"] --> B[\"物理机械法再生\"]\n    A --> C[\"溶剂法再生\"]\n    A --> D[\"化学法再生\"]\n    A --> E[\"能量回收\"]\n    A --> F[\"塑料循环经济闭环管理\"]\n    A --> G[\"创新技术\"]\n    A --> H[\"高品质废塑料处理\"]\n    A --> I[\"低品质废塑料处理\"]\n\n    B --> J[\"清洗\"]\n    B --> K[\"分选\"]\n    B --> L[\"物理技术循环\"]\n    B --> M[\"物理改性再生\"]\n\n    C --> N[\"再生加工工艺\"]\n\n    D --> O[\"废塑料化学循环技术\"]\n    O --> P[\"裂解法\"]\n    O --> Q[\"解聚法\"]\n    O --> R[\"气化法\"]\n    P --> S[\"催化热裂解法\"]\n    P --> T[\"非催化热裂解法\"]\n    Q --> U[\"水解法\"]\n    Q --> V[\"糖酵解聚法\"]\n    Q --> W[\"醇解法\"]\n    Q --> X[\"氨解法\"]\n    Q --> Y[\"离子液体定向解聚制备聚氨酯技术\"]\n    Q --> Z[\"聚对二氧环己酮循环回用技术\"]\n\n    R --> AA[\"合成气\"]\n\n    S --> AB[\"蒸汽裂解\"]\n    S --> AC[\"催化裂解\"]\n\n    G --> AD[\"创新ABS回收处理技术\"]\n    G --> AE[\"家电拆解与塑料深加工\"]\n    G --> AF[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    G --> AG[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n\n    H --> AH[\"高比例再生塑料应用\"]\n    H --> AI[\"电子产品生命周期末端回收管理\"]\n\n    I --> AJ[\"焚烧能量回收\"]\n    I --> AK[\"升级再生\"]\n\n    D --> AL[\"新塑料经济催化行动\"]\n    AL --> AM[\"根本性再设计和创新\"]\n    AL --> AN[\"重复使用\"]\n    AL --> AO[\"以更高的经济效益和质量循环\"]\n    AM --> AP[\"小尺寸塑料包装创新设计\"]\n    AM --> AQ[\"可堆肥材料替换复合材料\"]\n    AM --> AR[\"非常用材料（PVC、PS等）替代\"]\n    AM --> AS[\"化学循环处理废弃塑料\"]\n    AN --> AT[\"创新交付模式\"]\n    AN --> AU[\"可重复使用包装\"]\n    AN --> AV[\"B2B业务包装重复使用\"]\n    AO --> AW[\"扩大再生循环工艺\"]\n    AO --> AX[\"分选效率提升\"]\n    AO --> AY[\"创新分选机制\"]\n    AO --> AZ[\"分选回收基础设施建设\"]\n    AO --> BA[\"公益与政府机构宣传倡议\"]\n    AO --> BB[\"公益监测\"]\n    AO --> BC[\"信息化供应链建设\"]\n    AO --> BD[\"金属、塑料、有机物专业回收\"]\n    AO --> BE[\"多种混合塑料回收\"]\n    AO --> BF[\"工业废塑料专业回收\"]\n    AO --> BG[\"再生树脂材料\"]\n    AO --> BH[\"专项回收\"]\n    AO --> BI[\"废弃医疗塑料回收\"]\n    AO --> BJ[\"微波改造废弃塑料\"]\n    AO --> BK[\"粉末状填料\"]\n    AO --> BL[\"材料替代\"]\n    AO --> BM[\"生物降解塑料\"]\n    AO --> BN[\"混合塑料瓶分拣设施\"]\n    AO --> BO[\"复合回收\"]\n    AO --> BP[\"废弃物管理\"]\n    AO --> BQ[\"MDS分离技术\"]\n    AO --> BR[\"可降解薄膜\"]\n    AO --> BS[\"薄膜塑料回收\"]\n    AO --> BT[\"热塑性塑料回收\"]\n    AO --> BU[\"聚乙烯、聚丙烯专业回收\"]\n    AO --> BV[\"EVA、PE等发泡材料\"]\n    AO --> BW[\"废弃材料化学再利用\"]\n    AO --> BX[\"废塑料分解再利用\"]\n    AO --> BY[\"PHA塑料\"]\n    AO --> BZ[\"废塑料化学降解\"]\n    AO --> CA[\"电子产品废弃塑料专业回收\"]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":41.62587385293182,"y":222.54948892226884},"zoom":4.918049922363886},"time":1731396797581,"type":"auto","id":"2b7dc73a-dff0-4c4a-ba02-d5b96b5a3c00","name":"abrasive-juice"},{"state":{"code":"graph TD\n    A[\"废塑料和电器电子产品塑料循环技术\"] --> A1[\"裂解法\"]\n    A --> A2[\"解聚法\"]\n    A --> A3[\"气化法\"]\n    A --> A4[\"再生加工工艺\"]\n    A --> A5[\"回收再生\"]\n    A1 --> A11[\"催化热裂解法\"]\n    A1 --> A12[\"非催化热裂解法\"]\n    A2 --> A21[\"水解法\"]\n    A2 --> A22[\"糖酵解聚法\"]\n    A2 --> A23[\"醇解法\"]\n    A2 --> A24[\"氨解法\"]\n    A2 --> A25[\"离子液体定向解聚制备聚氨酯技术\"]\n    A2 --> A26[\"聚对二氧环己酮循环回用技术\"]\n    A3 --> A31[\"合成气\"]\n    A4 --> A41[\"清洗、分选\"]\n    A4 --> A42[\"物理机械法再生\"]\n    A4 --> A43[\"溶剂法再生\"]\n    A4 --> A44[\"化学法再生\"]\n    A4 --> A45[\"高品质废塑料\"]\n    A4 --> A46[\"低品质废塑料\"]\n    A5 --> A51[\"包装设计\"]\n    A5 --> A52[\"塑料分选技术\"]\n    A5 --> A53[\"塑料回收再生技术\"]\n    \n    A12 --> A121[\"一般非催化热裂解法\"]\n    A12 --> A122[\"微波热解法\"]\n    A21 --> A211[\"多元醇或脂肪胶\"]\n    A22 --> A221[\"苯二甲酸二环内酯\"]\n    A23 --> A231[\"二甲基色胺（DMT）、乙二醇\"]\n    A24 --> A241[\"BHET或MEG + Tephtha I amide\"]\n    A25 --> A251[\"醇解单体\"]\n    A26 --> A261[\"高纯度PDO单体\"]\n    \n    A15 --> A151[\"蒸汽裂解\"]\n    A15 --> A152[\"催化裂解\"]\n    A151 --> A1511[\"BTX\"]\n    A152 --> A1521[\"其他石化产品\"]\n    A31 --> A311[\"FTO\"]\n    A311 --> A3111[\"粗油\"]\n    A311 --> A3112[\"精制油\"]\n    \n    A41 --> A411[\"传统清洗\"]\n    A41 --> A412[\"干洗清洗\"]\n    A42 --> A421[\"比重分选\"]\n    A42 --> A422[\"静电分选\"]\n    A42 --> A423[\"光分选\"]\n    \n    A43 --> A431[\"简单再生\"]\n    A43 --> A432[\"物理改性再生\"]\n    A44 --> A441[\"热分解油技术\"]\n    A44 --> A442[\"高炉喷吹技术\"]\n    A44 --> A443[\"共焦化技术\"]\n    A44 --> A444[\"热能利用技术\"]\n    \n    A45 --> A451[\"创新ABS回收处理技术\"]\n    A46 --> A461[\"能量回收\"]\n    \n    A52 --> A521[\"分选技术\"]\n    A52 --> A522[\"清洗技术\"]\n    A521 --> A5211[\"比重分选\"]\n    A521 --> A5212[\"静电分选\"]\n    A521 --> A5213[\"光分选\"]\n    A522 --> A5221[\"传统清洗\"]\n    A522 --> A5222[\"干洗清洗\"]\n    \n    A53 --> A531[\"物理技术循环\"]\n    A53 --> A532[\"化学技术循环\"]\n    A53 --> A533[\"焚烧能量回收\"]\n    A53 --> A534[\"升级再生\"]\n    \n    B[\"新塑料经济催化行动\"] --> B1[\"根本性再设计和创新\"]\n    B --> B2[\"重复使用\"]\n    B --> B3[\"以更高的经济效益和质量循环\"]\n    \n    B1 --> B11[\"小尺寸塑料包装创新设计\"]\n    B1 --> B12[\"可堆肥材料替换复合材料\"]\n    B1 --> B13[\"非常用材料（PVC、PS等）替代\"]\n    B1 --> B14[\"化学循环处理废弃塑料\"]\n    B1 --> B15[\"创新交付模式\"]\n    \n    B2 --> B21[\"可重复使用包装\"]\n    B2 --> B22[\"B2B业务包装重复使用\"]\n    \n    B3 --> B31[\"扩大再生循环工艺\"]\n    B3 --> B32[\"分选效率提升\"]\n    B3 --> B33[\"公益与政府机构宣传倡议\"]\n    \n    B12 --> B121[\"高纯度PDO单体\"]\n    B12 --> B122[\"功能性聚酯多元醇\"]\n    B12 --> B123[\"聚氨酯\"]\n\n    B14 --> B141[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    B14 --> B142[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n    B14 --> B143[\"供应链上下游协同生态设计模式\"]\n    B14 --> B144[\"高比例再生塑料应用\"]\n    B14 --> B145[\"电子产品生命周期末端回收管理\"]\n\n    B32 --> B321[\"信息化供应链建设\"]\n    B32 --> B322[\"金属、塑料、有机物专业回收\"]\n    B32 --> B323[\"多种混合塑料回收\"]\n    B32 --> B324[\"工业废塑料专业回收\"]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-1735.0613327382525,"y":144.30903425880712},"zoom":6.113140670855237},"time":1730445607426,"type":"auto","id":"c1d70f5c-c23e-4254-97ad-4565a2cc0177","name":"hollow-lawyer"},{"state":{"code":"graph TD\n    A[\"废塑料和电器电子产品塑料循环技术\"] --> A1[\"裂解法\"]\n    A --> A2[\"解聚法\"]\n    A --> A3[\"气化法\"]\n    A --> A4[\"再生加工工艺\"]\n    A --> A5[\"回收再生\"]\n    A1 --> A11[\"催化热裂解法\"]\n    A1 --> A12[\"非催化热裂解法\"]\n    A2 --> A21[\"水解法\"]\n    A2 --> A22[\"糖酵解聚法\"]\n    A2 --> A23[\"醇解法\"]\n    A2 --> A24[\"氨解法\"]\n    A2 --> A25[\"离子液体定向解聚制备聚氨酯技术\"]\n    A2 --> A26[\"聚对二氧环己酮循环回用技术\"]\n    A3 --> A31[\"合成气\"]\n    A4 --> A41[\"清洗、分选\"]\n    A4 --> A42[\"物理机械法再生\"]\n    A4 --> A43[\"溶剂法再生\"]\n    A4 --> A44[\"化学法再生\"]\n    A4 --> A45[\"高品质废塑料\"]\n    A4 --> A46[\"低品质废塑料\"]\n    A5 --> A51[\"包装设计\"]\n    A5 --> A52[\"塑料分选技术\"]\n    A5 --> A53[\"塑料回收再生技术\"]\n    \n    A12 --> A121[\"一般非催化热裂解法\"]\n    A12 --> A122[\"微波热解法\"]\n    A21 --> A211[\"多元醇或脂肪胶\"]\n    A22 --> A221[\"苯二甲酸二环内酯\"]\n    A23 --> A231[\"二甲基色胺（DMT）、乙二醇\"]\n    A24 --> A241[\"BHET或MEG + Tephtha I amide\"]\n    A25 --> A251[\"醇解单体\"]\n    A26 --> A261[\"高纯度PDO单体\"]\n    \n    A15 --> A151[\"蒸汽裂解\"]\n    A15 --> A152[\"催化裂解\"]\n    A151 --> A1511[\"BTX\"]\n    A152 --> A1521[\"其他石化产品\"]\n    A31 --> A311[\"FTO\"]\n    A311 --> A3111[\"粗油\"]\n    A311 --> A3112[\"精制油\"]\n    \n    A41 --> A411[\"传统清洗\"]\n    A41 --> A412[\"干洗清洗\"]\n    A42 --> A421[\"比重分选\"]\n    A42 --> A422[\"静电分选\"]\n    A42 --> A423[\"光分选\"]\n    \n    A43 --> A431[\"简单再生\"]\n    A43 --> A432[\"物理改性再生\"]\n    A44 --> A441[\"热分解油技术\"]\n    A44 --> A442[\"高炉喷吹技术\"]\n    A44 --> A443[\"共焦化技术\"]\n    A44 --> A444[\"热能利用技术\"]\n    \n    A45 --> A451[\"创新ABS回收处理技术\"]\n    A46 --> A461[\"能量回收\"]\n    \n    A52 --> A521[\"分选技术\"]\n    A52 --> A522[\"清洗技术\"]\n    A521 --> A5211[\"比重分选\"]\n    A521 --> A5212[\"静电分选\"]\n    A521 --> A5213[\"光分选\"]\n    A522 --> A5221[\"传统清洗\"]\n    A522 --> A5222[\"干洗清洗\"]\n    \n    A53 --> A531[\"物理技术循环\"]\n    A53 --> A532[\"化学技术循环\"]\n    A53 --> A533[\"焚烧能量回收\"]\n    A53 --> A534[\"升级再生\"]\n    \n    B[\"新塑料经济催化行动\"] --> B1[\"根本性再设计和创新\"]\n    B --> B2[\"重复使用\"]\n    B --> B3[\"以更高的经济效益和质量循环\"]\n    \n    B1 --> B11[\"小尺寸塑料包装创新设计\"]\n    B1 --> B12[\"可堆肥材料替换复合材料\"]\n    B1 --> B13[\"非常用材料（PVC、PS等）替代\"]\n    B1 --> B14[\"化学循环处理废弃塑料\"]\n    B1 --> B15[\"创新交付模式\"]\n    \n    B2 --> B21[\"可重复使用包装\"]\n    B2 --> B22[\"B2B业务包装重复使用\"]\n    \n    B3 --> B31[\"扩大再生循环工艺\"]\n    B3 --> B32[\"分选效率提升\"]\n    B3 --> B33[\"公益与政府机构宣传倡议\"]\n    \n    B12 --> B121[\"高纯度PDO单体\"]\n    B12 --> B122[\"功能性聚酯多元醇\"]\n    B12 --> B123[\"聚氨酯\"]\n\n    B14 --> B141[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    B14 --> B142[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n    B14 --> B143[\"供应链上下游协同生态设计模式\"]\n    B14 --> B144[\"高比例再生塑料应用\"]\n    B14 --> B145[\"电子产品生命周期末端回收管理\"]\n\n    B32 --> B321[\"信息化供应链建设\"]\n    B32 --> B322[\"金属、塑料、有机物专业回收\"]\n    B32 --> B323[\"多种混合塑料回收\"]\n    B32 --> B324[\"工业废塑料专业回收\"]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-2700.0613638274785,"y":131.30903388029884},"zoom":6.113140670855237},"time":1730444707315,"type":"auto","id":"5113fcb5-6144-483d-b11c-8bc29d6c44b0","name":"prickly-kitchen"},{"state":{"code":"graph TD\n    A[\"废塑料和电器电子产品塑料循环技术\"] --> A1[\"裂解法\"]\n    A --> A2[\"解聚法\"]\n    A --> A3[\"气化法\"]\n    A --> A4[\"再生加工工艺\"]\n    A --> A5[\"回收再生\"]\n    A1 --> A11[\"催化热裂解法\"]\n    A1 --> A12[\"非催化热裂解法\"]\n    A2 --> A21[\"水解法\"]\n    A2 --> A22[\"糖酵解聚法\"]\n    A2 --> A23[\"醇解法\"]\n    A2 --> A24[\"氨解法\"]\n    A2 --> A25[\"离子液体定向解聚制备聚氨酯技术\"]\n    A2 --> A26[\"聚对二氧环己酮循环回用技术\"]\n    A3 --> A31[\"合成气\"]\n    A4 --> A41[\"清洗、分选\"]\n    A4 --> A42[\"物理机械法再生\"]\n    A4 --> A43[\"溶剂法再生\"]\n    A4 --> A44[\"化学法再生\"]\n    A4 --> A45[\"高品质废塑料\"]\n    A4 --> A46[\"低品质废塑料\"]\n    A5 --> A51[\"包装设计\"]\n    A5 --> A52[\"塑料分选技术\"]\n    A5 --> A53[\"塑料回收再生技术\"]\n    \n    A12 --> A121[\"一般非催化热裂解法\"]\n    A12 --> A122[\"微波热解法\"]\n    A21 --> A211[\"多元醇或脂肪胶\"]\n    A22 --> A221[\"苯二甲酸二环内酯\"]\n    A23 --> A231[\"二甲基色胺（DMT）、乙二醇\"]\n    A24 --> A241[\"BHET或MEG + Tephtha I amide\"]\n    A25 --> A251[\"醇解单体\"]\n    A26 --> A261[\"高纯度PDO单体\"]\n    \n    A15 --> A151[\"蒸汽裂解\"]\n    A15 --> A152[\"催化裂解\"]\n    A151 --> A1511[\"BTX\"]\n    A152 --> A1521[\"其他石化产品\"]\n    A31 --> A311[\"FTO\"]\n    A311 --> A3111[\"粗油\"]\n    A311 --> A3112[\"精制油\"]\n    \n    A41 --> A411[\"传统清洗\"]\n    A41 --> A412[\"干洗清洗\"]\n    A42 --> A421[\"比重分选\"]\n    A42 --> A422[\"静电分选\"]\n    A42 --> A423[\"光分选\"]\n    \n    A43 --> A431[\"简单再生\"]\n    A43 --> A432[\"物理改性再生\"]\n    A44 --> A441[\"热分解油技术\"]\n    A44 --> A442[\"高炉喷吹技术\"]\n    A44 --> A443[\"共焦化技术\"]\n    A44 --> A444[\"热能利用技术\"]\n    \n    A45 --> A451[\"创新ABS回收处理技术\"]\n    A46 --> A461[\"能量回收\"]\n    \n    A52 --> A521[\"分选技术\"]\n    A52 --> A522[\"清洗技术\"]\n    A521 --> A5211[\"比重分选\"]\n    A521 --> A5212[\"静电分选\"]\n    A521 --> A5213[\"光分选\"]\n    A522 --> A5221[\"传统清洗\"]\n    A522 --> A5222[\"干洗清洗\"]\n    \n    A53 --> A531[\"物理技术循环\"]\n    A53 --> A532[\"化学技术循环\"]\n    A53 --> A533[\"焚烧能量回收\"]\n    A53 --> A534[\"升级再生\"]\n    \n    B[\"新塑料经济催化行动\"] --> B1[\"根本性再设计和创新\"]\n    B --> B2[\"重复使用\"]\n    B --> B3[\"以更高的经济效益和质量循环\"]\n    \n    B1 --> B11[\"小尺寸塑料包装创新设计\"]\n    B1 --> B12[\"可堆肥材料替换复合材料\"]\n    B1 --> B13[\"非常用材料（PVC、PS等）替代\"]\n    B1 --> B14[\"化学循环处理废弃塑料\"]\n    B1 --> B15[\"创新交付模式\"]\n    \n    B2 --> B21[\"可重复使用包装\"]\n    B2 --> B22[\"B2B业务包装重复使用\"]\n    \n    B3 --> B31[\"扩大再生循环工艺\"]\n    B3 --> B32[\"分选效率提升\"]\n    B3 --> B33[\"公益与政府机构宣传倡议\"]\n    \n    B12 --> B121[\"高纯度PDO单体\"]\n    B12 --> B122[\"功能性聚酯多元醇\"]\n    B12 --> B123[\"聚氨酯\"]\n\n    B14 --> B141[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    B14 --> B142[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n    B14 --> B143[\"供应链上下游协同生态设计模式\"]\n    B14 --> B144[\"高比例再生塑料应用\"]\n    B14 --> B145[\"电子产品生命周期末端回收管理\"]\n\n    B32 --> B321[\"信息化供应链建设\"]\n    B32 --> B322[\"金属、塑料、有机物专业回收\"]\n    B32 --> B323[\"多种混合塑料回收\"]\n    B32 --> B324[\"工业废塑料专业回收\"]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":-2124.8873593735507,"y":283.7130678722076},"zoom":3.113167951217494},"time":1730443447324,"type":"auto","id":"4cfb487e-4b27-47b7-bdbc-561172aaf1d4","name":"ambitious-eventide"},{"state":{"code":"graph TD\n    A[\"废塑料和电器电子产品塑料循环技术\"] --> A1[\"裂解法\"]\n    A --> A2[\"解聚法\"]\n    A --> A3[\"气化法\"]\n    A --> A4[\"再生加工工艺\"]\n    A --> A5[\"回收再生\"]\n    A1 --> A11[\"催化热裂解法\"]\n    A1 --> A12[\"非催化热裂解法\"]\n    A2 --> A21[\"水解法\"]\n    A2 --> A22[\"糖酵解聚法\"]\n    A2 --> A23[\"醇解法\"]\n    A2 --> A24[\"氨解法\"]\n    A2 --> A25[\"离子液体定向解聚制备聚氨酯技术\"]\n    A2 --> A26[\"聚对二氧环己酮循环回用技术\"]\n    A3 --> A31[\"合成气\"]\n    A4 --> A41[\"清洗、分选\"]\n    A4 --> A42[\"物理机械法再生\"]\n    A4 --> A43[\"溶剂法再生\"]\n    A4 --> A44[\"化学法再生\"]\n    A4 --> A45[\"高品质废塑料\"]\n    A4 --> A46[\"低品质废塑料\"]\n    A5 --> A51[\"包装设计\"]\n    A5 --> A52[\"塑料分选技术\"]\n    A5 --> A53[\"塑料回收再生技术\"]\n    \n    A12 --> A121[\"一般非催化热裂解法\"]\n    A12 --> A122[\"微波热解法\"]\n    A21 --> A211[\"多元醇或脂肪胶\"]\n    A22 --> A221[\"苯二甲酸二环内酯\"]\n    A23 --> A231[\"二甲基色胺（DMT）、乙二醇\"]\n    A24 --> A241[\"BHET或MEG + Tephtha I amide\"]\n    A25 --> A251[\"醇解单体\"]\n    A26 --> A261[\"高纯度PDO单体\"]\n    \n    A15 --> A151[\"蒸汽裂解\"]\n    A15 --> A152[\"催化裂解\"]\n    A151 --> A1511[\"BTX\"]\n    A152 --> A1521[\"其他石化产品\"]\n    A31 --> A311[\"FTO\"]\n    A311 --> A3111[\"粗油\"]\n    A311 --> A3112[\"精制油\"]\n    \n    A41 --> A411[\"传统清洗\"]\n    A41 --> A412[\"干洗清洗\"]\n    A42 --> A421[\"比重分选\"]\n    A42 --> A422[\"静电分选\"]\n    A42 --> A423[\"光分选\"]\n    \n    A43 --> A431[\"简单再生\"]\n    A43 --> A432[\"物理改性再生\"]\n    A44 --> A441[\"热分解油技术\"]\n    A44 --> A442[\"高炉喷吹技术\"]\n    A44 --> A443[\"共焦化技术\"]\n    A44 --> A444[\"热能利用技术\"]\n    \n    A45 --> A451[\"创新ABS回收处理技术\"]\n    A46 --> A461[\"能量回收\"]\n    \n    A52 --> A521[\"分选技术\"]\n    A52 --> A522[\"清洗技术\"]\n    A521 --> A5211[\"比重分选\"]\n    A521 --> A5212[\"静电分选\"]\n    A521 --> A5213[\"光分选\"]\n    A522 --> A5221[\"传统清洗\"]\n    A522 --> A5222[\"干洗清洗\"]\n    \n    A53 --> A531[\"物理技术循环\"]\n    A53 --> A532[\"化学技术循环\"]\n    A53 --> A533[\"焚烧能量回收\"]\n    A53 --> A534[\"升级再生\"]\n    \n    B[\"新塑料经济催化行动\"] --> B1[\"根本性再设计和创新\"]\n    B --> B2[\"重复使用\"]\n    B --> B3[\"以更高的经济效益和质量循环\"]\n    \n    B1 --> B11[\"小尺寸塑料包装创新设计\"]\n    B1 --> B12[\"可堆肥材料替换复合材料\"]\n    B1 --> B13[\"非常用材料（PVC、PS等）替代\"]\n    B1 --> B14[\"化学循环处理废弃塑料\"]\n    B1 --> B15[\"创新交付模式\"]\n    \n    B2 --> B21[\"可重复使用包装\"]\n    B2 --> B22[\"B2B业务包装重复使用\"]\n    \n    B3 --> B31[\"扩大再生循环工艺\"]\n    B3 --> B32[\"分选效率提升\"]\n    B3 --> B33[\"公益与政府机构宣传倡议\"]\n    \n    B12 --> B121[\"高纯度PDO单体\"]\n    B12 --> B122[\"功能性聚酯多元醇\"]\n    B12 --> B123[\"聚氨酯\"]\n\n    B14 --> B141[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    B14 --> B142[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n    B14 --> B143[\"供应链上下游协同生态设计模式\"]\n    B14 --> B144[\"高比例再生塑料应用\"]\n    B14 --> B145[\"电子产品生命周期末端回收管理\"]\n\n    B32 --> B321[\"信息化供应链建设\"]\n    B32 --> B322[\"金属、塑料、有机物专业回收\"]\n    B32 --> B323[\"多种混合塑料回收\"]\n    B32 --> B324[\"工业废塑料专业回收\"]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":21.112613347851607,"y":295.71305379922353},"zoom":3.113167951217494},"time":1730443387321,"type":"auto","id":"73557871-a8f4-4e6f-b4ff-b8e22c29cc8e","name":"fresh-manchester"},{"state":{"code":"graph TD\n    A[\"废塑料和电器电子产品塑料循环技术\"] --> A1[\"裂解法\"]\n    A --> A2[\"解聚法\"]\n    A --> A3[\"气化法\"]\n    A --> A4[\"再生加工工艺\"]\n    A --> A5[\"回收再生\"]\n    A1 --> A11[\"催化热裂解法\"]\n    A1 --> A12[\"非催化热裂解法\"]\n    A2 --> A21[\"水解法\"]\n    A2 --> A22[\"糖酵解聚法\"]\n    A2 --> A23[\"醇解法\"]\n    A2 --> A24[\"氨解法\"]\n    A2 --> A25[\"离子液体定向解聚制备聚氨酯技术\"]\n    A2 --> A26[\"聚对二氧环己酮循环回用技术\"]\n    A3 --> A31[\"合成气\"]\n    A4 --> A41[\"清洗、分选\"]\n    A4 --> A42[\"物理机械法再生\"]\n    A4 --> A43[\"溶剂法再生\"]\n    A4 --> A44[\"化学法再生\"]\n    A4 --> A45[\"高品质废塑料\"]\n    A4 --> A46[\"低品质废塑料\"]\n    A5 --> A51[\"包装设计\"]\n    A5 --> A52[\"塑料分选技术\"]\n    A5 --> A53[\"塑料回收再生技术\"]\n    \n    A12 --> A121[\"一般非催化热裂解法\"]\n    A12 --> A122[\"微波热解法\"]\n    A21 --> A211[\"多元醇或脂肪胶\"]\n    A22 --> A221[\"苯二甲酸二环内酯\"]\n    A23 --> A231[\"二甲基色胺（DMT）、乙二醇\"]\n    A24 --> A241[\"BHET或MEG + Tephtha I amide\"]\n    A25 --> A251[\"醇解单体\"]\n    A26 --> A261[\"高纯度PDO单体\"]\n    \n    A15 --> A151[\"蒸汽裂解\"]\n    A15 --> A152[\"催化裂解\"]\n    A151 --> A1511[\"BTX\"]\n    A152 --> A1521[\"其他石化产品\"]\n    A31 --> A311[\"FTO\"]\n    A311 --> A3111[\"粗油\"]\n    A311 --> A3112[\"精制油\"]\n    \n    A41 --> A411[\"传统清洗\"]\n    A41 --> A412[\"干洗清洗\"]\n    A42 --> A421[\"比重分选\"]\n    A42 --> A422[\"静电分选\"]\n    A42 --> A423[\"光分选\"]\n    \n    A43 --> A431[\"简单再生\"]\n    A43 --> A432[\"物理改性再生\"]\n    A44 --> A441[\"热分解油技术\"]\n    A44 --> A442[\"高炉喷吹技术\"]\n    A44 --> A443[\"共焦化技术\"]\n    A44 --> A444[\"热能利用技术\"]\n    \n    A45 --> A451[\"创新ABS回收处理技术\"]\n    A46 --> A461[\"能量回收\"]\n    \n    A52 --> A521[\"分选技术\"]\n    A52 --> A522[\"清洗技术\"]\n    A521 --> A5211[\"比重分选\"]\n    A521 --> A5212[\"静电分选\"]\n    A521 --> A5213[\"光分选\"]\n    A522 --> A5221[\"传统清洗\"]\n    A522 --> A5222[\"干洗清洗\"]\n    \n    A53 --> A531[\"物理技术循环\"]\n    A53 --> A532[\"化学技术循环\"]\n    A53 --> A533[\"焚烧能量回收\"]\n    A53 --> A534[\"升级再生\"]\n    \n    B[\"新塑料经济催化行动\"] --> B1[\"根本性再设计和创新\"]\n    B --> B2[\"重复使用\"]\n    B --> B3[\"以更高的经济效益和质量循环\"]\n    \n    B1 --> B11[\"小尺寸塑料包装创新设计\"]\n    B1 --> B12[\"可堆肥材料替换复合材料\"]\n    B1 --> B13[\"非常用材料（PVC、PS等）替代\"]\n    B1 --> B14[\"化学循环处理废弃塑料\"]\n    B1 --> B15[\"创新交付模式\"]\n    \n    B2 --> B21[\"可重复使用包装\"]\n    B2 --> B22[\"B2B业务包装重复使用\"]\n    \n    B3 --> B31[\"扩大再生循环工艺\"]\n    B3 --> B32[\"分选效率提升\"]\n    B3 --> B33[\"公益与政府机构宣传倡议\"]\n    \n    B12 --> B121[\"高纯度PDO单体\"]\n    B12 --> B122[\"功能性聚酯多元醇\"]\n    B12 --> B123[\"聚氨酯\"]\n\n    B14 --> B141[\"废旧冰箱破碎分选回收处理综合利用技术和装备\"]\n    B14 --> B142[\"电器电子废奔物模块化回收处理综合利用技术和装备\"]\n    B14 --> B143[\"供应链上下游协同生态设计模式\"]\n    B14 --> B144[\"高比例再生塑料应用\"]\n    B14 --> B145[\"电子产品生命周期末端回收管理\"]\n\n    B32 --> B321[\"信息化供应链建设\"]\n    B32 --> B322[\"金属、塑料、有机物专业回收\"]\n    B32 --> B323[\"多种混合塑料回收\"]\n    B32 --> B324[\"工业废塑料专业回收\"]","mermaid":"{\n  \"theme\": \"default\"\n}","autoSync":true,"rough":false,"updateDiagram":true,"panZoom":true,"pan":{"x":42.12038843530274,"y":293.82111048552366},"zoom":4.143626172601424},"time":1730442607315,"type":"auto","id":"8146747d-4eac-46dd-a69c-ff0f29b07ea8","name":"ambitious-eventide"}]
